Deformed $\rho$-teardrops and a sharp $f(0)$-dependent functional-calculus inequality

Let \(1\leq\rho\leq2\). We determine the sharp pointwise bound for \(w_\rho(f(T))\) when \(w_\rho(T)\leq1\), \(f\in A(\overline{\mathbb D})\), \(\|f\|_{\infty,\mathbb D}\leq1\), and \(|f(0)|\) is prescribed. Our approach is based on the exact universal Davis--Wielandt region of \(\mathcal C_\rho\) and its M\"obius deformation, which yields an exact universal \(\rho\)-teardrop with a unique outer contact. This gives the optimal functional-calculus inequality, recovers the sharp uniform constant, and yields a rigidity characterization of equality.

==> figures/deformed_generators_rho1p5_s0p5.dat <==
0.5000000000 0.0000000000
0.9353105558 0.0000000000
1.1550670075 0.0000000000
0.5483870968 0.0000000000
0.5480121371 0.0061153150
0.5468912894 0.0121453565
0.5450367033 0.0180051907
0.5424688113 0.0236106070
0.5392165857 0.0288785891
0.5353178636 0.0337279145
0.5308197042 0.0380799170
0.5257787325 0.0418594449
0.5202614118 0.0449960320
0.5143441779 0.0474252920
0.5081133610 0.0490905248
0.5016648169 0.0499445061
0.4951031871 0.0499514060
0.4885407216 0.0490887552
0.4820956079 0.0473493538
0.4758897819 0.0447429887
0.4700462305 0.0412978150
0.4646858401 0.0370612437
0.4599238945 0.0321001908
0.4558663780 0.0265005658
0.4526062770 0.0203659199
0.4502201074 0.0138152348
0.4487648997 0.0069798999
0.4482758621 0.0000000000
0.4487648997 -0.0069798999
0.4502201074 -0.0138152348
0.4526062770 -0.0203659199
0.4558663780 -0.0265005658
0.4599238945 -0.0321001908
0.4646858401 -0.0370612437
0.4700462305 -0.0412978150
0.4758897819 -0.0447429887
0.4820956079 -0.0473493538
0.4885407216 -0.0490887552
0.4951031871 -0.0499514060
0.5016648169 -0.0499445061
0.5081133610 -0.0490905248
0.5143441779 -0.0474252920
0.5202614118 -0.0449960320
0.5257787325 -0.0418594449
0.5308197042 -0.0380799170
0.5353178636 -0.0337279145
0.5392165857 -0.0288785891
0.5424688113 -0.0236106070
0.5450367033 -0.0180051907
0.5468912894 -0.0121453565
0.5480121371 -0.0061153150
0.9442737963 0.0000000000
0.9441918377 0.0053811810
0.9439473378 0.0106873727
0.9435444116 0.0158439093
0.9429898731 0.0207768055
0.9422931653 0.0254131827
0.9414662533 0.0296817952
0.9405234751 0.0335136871
0.9394813410 0.0368430037
0.9383582767 0.0396079791
0.9371743033 0.0417521083
0.9359506553 0.0432255030
0.9347093386 0.0439864130
0.9334726419 0.0440028772
0.9322626173 0.0432544424
0.9311005575 0.0417338676
0.9300064985 0.0394487016
0.9289987826 0.0364226049
0.9280937109 0.0326962692
0.9273053090 0.0283277897
0.9266452145 0.0233923576
0.9261226800 0.0179811765
0.9257446660 0.0121995611
0.9255159849 0.0061642445
0.9254394498 0.0000000000
0.9255159849 -0.0061642445
0.9257446660 -0.0121995611
0.9261226800 -0.0179811765
0.9266452145 -0.0233923576
0.9273053090 -0.0283277897
0.9280937109 -0.0326962692
0.9289987826 -0.0364226049
0.9300064985 -0.0394487016
0.9311005575 -0.0417338676
0.9322626173 -0.0432544424
0.9334726419 -0.0440028772
0.9347093386 -0.0439864130
0.9359506553 -0.0432255030
0.9371743033 -0.0417521083
0.9383582767 -0.0396079791
0.9394813410 -0.0368430037
0.9405234751 -0.0335136871
0.9414662533 -0.0296817952
0.9422931653 -0.0254131827
0.9429898731 -0.0207768055
0.9435444116 -0.0158439093
0.9439473378 -0.0106873727
0.9441918377 -0.0053811810
1.1534392229 0.0000000000
1.1534422657 0.0044140664
1.1534515639 0.0087636054
1.1534676150 0.0129845414
1.1534912069 0.0170137253
1.1535233578 0.0207894572
1.1535652328 0.0242520757
1.1536180401 0.0273446315
1.1536829104 0.0300136588
1.1537607631 0.0322100492
1.1538521664 0.0338900260
1.1539571992 0.0350162075
1.1540753252 0.0355587338
1.1542052898 0.0354964207
1.1543450533 0.0348178908
1.1544917715 0.0335226180
1.1546418348 0.0316218114
1.1547909715 0.0291390607
1.1549344181 0.0261106597
1.1550671508 0.0225855377
1.1551841648 0.0186247380
1.1552807823 0.0143004127
1.1553529633 0.0096943304
1.1553975888 0.0048959308
1.1554126886 0.0000000000
1.1553975888 -0.0048959308
1.1553529633 -0.0096943304
1.1552807823 -0.0143004127
1.1551841648 -0.0186247380
1.1550671508 -0.0225855377
1.1549344181 -0.0261106597
1.1547909715 -0.0291390607
1.1546418348 -0.0316218114
1.1544917715 -0.0335226180
1.1543450533 -0.0348178908
1.1542052898 -0.0354964207
1.1540753252 -0.0355587338
1.1539571992 -0.0350162075
1.1538521664 -0.0338900260
1.1537607631 -0.0322100492
1.1536829104 -0.0300136588
1.1536180401 -0.0273446315
1.1535652328 -0.0242520757
1.1535233578 -0.0207894572
1.1534912069 -0.0170137253
1.1534676150 -0.0129845414
1.1534515639 -0.0087636054
1.1534422657 -0.0044140664
0.5937500000 0.0000000000
0.5930914128 0.0114835415
0.5911190440 0.0228389652
0.5878433192 0.0339370167
0.5832824356 0.0446462655
0.5774635855 0.0548322628
0.5704246470 0.0643570099
0.5622163075 0.0730788602
0.5529045643 0.0808529941
0.5425735044 0.0875326152
0.5313282225 0.0929710219
0.5192976716 0.0970246967
0.5066371681 0.0995575221
0.4935302051 0.1004461729
0.4801891538 0.0995866309
0.4668544010 0.0969016326
0.4537914692 0.0923486805
0.4412857463 0.0859280564
0.4296346111 0.0776900798
0.4191369995 0.0677407162
0.4100807914 0.0562445899
0.4027287778 0.0434245526
0.3973043215 0.0295572162
0.3939780693 0.0149642790
0.3928571429 0.0000000000
0.3939780693 -0.0149642790
0.3973043215 -0.0295572162
0.4027287778 -0.0434245526
0.4100807914 -0.0562445899
0.4191369995 -0.0677407162
0.4296346111 -0.0776900798
0.4412857463 -0.0859280564
0.4537914692 -0.0923486805
0.4668544010 -0.0969016326
0.4801891538 -0.0995866309
0.4935302051 -0.1004461729
0.5066371681 -0.0995575221
0.5192976716 -0.0970246967
0.5313282225 -0.0929710219
0.5425735044 -0.0875326152
0.5529045643 -0.0808529941
0.5622163075 -0.0730788602
0.5704246470 -0.0643570099
0.5774635855 -0.0548322628
0.5832824356 -0.0446462655
0.5878433192 -0.0339370167
0.5911190440 -0.0228389652
0.5930914128 -0.0114835415
0.9524353577 0.0000000000
0.9522711836 0.0101242822
0.9517809837 0.0201347543
0.9509717527 0.0299167954
0.9498552370 0.0393542324
0.9484480505 0.0483287423
0.9467717994 0.0567194779
0.9448531807 0.0644030082
0.9427240050 0.0712536753
0.9404210859 0.0771444827
0.9379859285 0.0819486394
0.9354641504 0.0855418874
0.9329045748 0.0878057324
0.9303579573 0.0886316706
0.9278753484 0.0879264506
0.9255061548 0.0856183149
0.9232960386 0.0816640304
0.9212848784 0.0760563302
0.9195050837 0.0688311670
0.9179805790 0.0600739501
0.9167267209 0.0499237562
0.9157512667 0.0385744477
0.9150562811 0.0262717825
0.9146406098 0.0133059996
0.9145023394 0.0000000000
0.9146406098 -0.0133059996
0.9150562811 -0.0262717825
0.9157512667 -0.0385744477
0.9167267209 -0.0499237562
0.9179805790 -0.0600739501
0.9195050837 -0.0688311670
0.9212848784 -0.0760563302
0.9232960386 -0.0816640304
0.9255061548 -0.0856183149
0.9278753484 -0.0879264506
0.9303579573 -0.0886316706
0.9329045748 -0.0878057324
0.9354641504 -0.0855418874
0.9379859285 -0.0819486394
0.9404210859 -0.0771444827
0.9427240050 -0.0712536753
0.9448531807 -0.0644030082
0.9467717994 -0.0567194779
0.9484480505 -0.0483287423
0.9498552370 -0.0393542324
0.9509717527 -0.0299167954
0.9517809837 -0.0201347543
0.9522711836 -0.0101242822
1.1506405545 0.0000000000
1.1506366520 0.0084314748
1.1506256409 0.0167585391
1.1506095883 0.0248765160
1.1505918634 0.0326802628
1.1505770192 0.0400641087
1.1505706163 0.0469220005
1.1505789824 0.0531479294
1.1506088976 0.0586367142
1.1506672005 0.0632852135
1.1507603137 0.0669940342
1.1508936958 0.0696697853
1.1510712372 0.0712279039
1.1512946371 0.0715960371
1.1515628109 0.0707179077
1.1518714006 0.0685575211
1.1522124719 0.0651034838
1.1525744875 0.0603731145
1.1529426361 0.0544159492
1.1532995663 0.0473161867
1.1536265231 0.0391936134
1.1539048190 0.0302026121
1.1541174964 0.0205289960
1.1542509801 0.0103846220
1.1542964878 0.0000000000
1.1542509801 -0.0103846220
1.1541174964 -0.0205289960
1.1539048190 -0.0302026121
1.1536265231 -0.0391936134
1.1532995663 -0.0473161867
1.1529426361 -0.0544159492
1.1525744875 -0.0603731145
1.1522124719 -0.0651034838
1.1518714006 -0.0685575211
1.1515628109 -0.0707179077
1.1512946371 -0.0715960371
1.1510712372 -0.0712279039
1.1508936958 -0.0696697853
1.1507603137 -0.0669940342
1.1506672005 -0.0632852135
1.1506088976 -0.0586367142
1.1505789824 -0.0531479294
1.1505706163 -0.0469220005
1.1505770192 -0.0400641087
1.1505918634 -0.0326802628
1.1506095883 -0.0248765160
1.1506256409 -0.0167585391
1.1506366520 -0.0084314748
0.6363636364 0.0000000000
0.6354946813 0.0162038463
0.6328880031 0.0322667349
0.6285445488 0.0480445869
0.6224671977 0.0633871517
0.6146627572 0.0781351127
0.6051448425 0.0921174656
0.5939377068 0.1051493357
0.5810810811 0.1170304600
0.5666360517 0.1275446394
0.5506919301 0.1364605506
0.5333739543 0.1435343860
0.5148514851 0.1485148515
0.4953461193 0.1511510530
0.4751388468 0.1512037171
0.4545750602 0.1484599640
0.4340659341 0.1427514402
0.4140845362 0.1339750152
0.3951551275 0.1221144659
0.3778345851 0.1072607403
0.3626858171 0.0896276952
0.3502443992 0.0695599114
0.3409812501 0.0475295687
0.3352655999 0.0241205653
0.3333333333 0.0000000000
0.3352655999 -0.0241205653
0.3409812501 -0.0475295687
0.3502443992 -0.0695599114
0.3626858171 -0.0896276952
0.3778345851 -0.1072607403
0.3951551275 -0.1221144659
0.4140845362 -0.1339750152
0.4340659341 -0.1427514402
0.4545750602 -0.1484599640
0.4751388468 -0.1512037171
0.4953461193 -0.1511510530
0.5148514851 -0.1485148515
0.5333739543 -0.1435343860
0.5506919301 -0.1364605506
0.5666360517 -0.1275446394
0.5810810811 -0.1170304600
0.5939377068 -0.1051493357
0.6051448425 -0.0921174656
0.6146627572 -0.0781351127
0.6224671977 -0.0633871517
0.6285445488 -0.0480445869
0.6328880031 -0.0322667349
0.6354946813 -0.0162038463
0.9598598223 0.0000000000
0.9596159130 0.0143402412
0.9588867481 0.0285525439
0.9576801279 0.0425066609
0.9560094152 0.0560677785
0.9538940609 0.0690943676
0.9513602961 0.0814362235
0.9484419409 0.0929327980
0.9451812497 0.1034119702
0.9416296765 0.1126894501
0.9378484032 0.1205690714
0.9339084176 0.1268443000
0.9298898906 0.1313013598
0.9258805695 0.1337244458
0.9219729261 0.1339035355
0.9182598984 0.1316452908
0.9148292771 0.1267874005
0.9117571473 0.1192163792
0.9091012766 0.1088882154
0.9068958360 0.0958503002
0.9051491450 0.0802618149
0.9038459389 0.0624084885
0.9029547343 0.0427069005
0.9024392437 0.0216940248
0.9022709951 0.0000000000
0.9024392437 -0.0216940248
0.9029547343 -0.0427069005
0.9038459389 -0.0624084885
0.9051491450 -0.0802618149
0.9068958360 -0.0958503002
0.9091012766 -0.1088882154
0.9117571473 -0.1192163792
0.9148292771 -0.1267874005
0.9182598984 -0.1316452908
0.9219729261 -0.1339035355
0.9258805695 -0.1337244458
0.9298898906 -0.1313013598
0.9339084176 -0.1268443000
0.9378484032 -0.1205690714
0.9416296765 -0.1126894501
0.9451812497 -0.1034119702
0.9484419409 -0.0929327980
0.9513602961 -0.0814362235
0.9538940609 -0.0690943676
0.9560094152 -0.0560677785
0.9576801279 -0.0425066609
0.9588867481 -0.0285525439
0.9596159130 -0.0143402412
1.1467244940 0.0000000000
1.1467049299 0.0121194850
1.1466475281 0.0241134431
1.1465561503 0.0358548525
1.1464371967 0.0472137809
1.1462995378 0.0580561341
1.1461543878 0.0682426695
1.1460150907 0.0776283929
1.1458967810 0.0860624840
1.1458158739 0.0933889207
1.1457893406 0.0994480021
1.1458337280 0.1040789838
1.1459638987 0.1071240442
1.1461915022 0.1084337709
1.1465232404 0.1078742827
1.1469590617 0.1053359685
1.1474905121 0.1007436103
1.1480995533 0.0940673708
1.1487582235 0.0853337704
1.1494295048 0.0746354148
1.1500696529 0.0621379434
1.1506320080 0.0480825729
1.1510719669 0.0327828266
1.1513524339 0.0166146417
1.1514487979 0.0000000000
1.1513524339 -0.0166146417
1.1510719669 -0.0327828266
1.1506320080 -0.0480825729
1.1500696529 -0.0621379434
1.1494295048 -0.0746354148
1.1487582235 -0.0853337704
1.1480995533 -0.0940673708
1.1474905121 -0.1007436103
1.1469590617 -0.1053359685
1.1465232404 -0.1078742827
1.1461915022 -0.1084337709
1.1459638987 -0.1071240442
1.1458337280 -0.1040789838
1.1457893406 -0.0994480021
1.1458158739 -0.0933889207
1.1458967810 -0.0860624840
1.1460150907 -0.0776283929
1.1461543878 -0.0682426695
1.1462995378 -0.0580561341
1.1464371967 -0.0472137809
1.1465561503 -0.0358548525
1.1466475281 -0.0241134431
1.1467049299 -0.0121194850
0.6764705882 0.0000000000
0.6754500995 0.0203603106
0.6723844068 0.0405876696
0.6672612429 0.0605441994
0.6600615718 0.0800821396
0.6507618197 0.0990388482
0.6393372354 0.1172317960
0.6257666060 0.1344536602
0.6100386100 0.1504677342
0.5921601117 0.1650040204
0.5721666826 0.1777565721
0.5501355397 0.1883829021
0.5262008734 0.1965065502
0.5005711545 0.2017241750
0.4735474102 0.2036187175
0.4455406269 0.2017801492
0.4170854271 0.1958348903
0.3888461331 0.1854839720
0.3616106132 0.1705482787
0.3362673822 0.1510167894
0.3137628387 0.1270910174
0.2950386178 0.0992166243
0.2809536522 0.0680925748
0.2722006659 0.0346502508
0.2692307692 0.0000000000
0.2722006659 -0.0346502508
0.2809536522 -0.0680925748
0.2950386178 -0.0992166243
0.3137628387 -0.1270910174
0.3362673822 -0.1510167894
0.3616106132 -0.1705482787
0.3888461331 -0.1854839720
0.4170854271 -0.1958348903
0.4455406269 -0.2017801492
0.4735474102 -0.2036187175
0.5005711545 -0.2017241750
0.5262008734 -0.1965065502
0.5501355397 -0.1883829021
0.5721666826 -0.1777565721
0.5921601117 -0.1650040204
0.6100386100 -0.1504677342
0.6257666060 -0.1344536602
0.6393372354 -0.1172317960
0.6507618197 -0.0990388482
0.6600615718 -0.0800821396
0.6672612429 -0.0605441994
0.6723844068 -0.0405876696
0.6754500995 -0.0203603106
0.9665747097 0.0000000000
0.9662548231 0.0181159537
0.9652972449 0.0361069236
0.9637084199 0.0538442486
0.9614997545 0.0711918988
0.9586886175 0.0880027694
0.9552997366 0.1041149793
0.9513669721 0.1193482324
0.9469354158 0.1335003555
0.9420637091 0.1463442032
0.9368263872 0.1576252279
0.9313159319 0.1670601570
0.9256440499 0.1743374051
0.9199414950 0.1791200905
0.9143555561 0.1810528158
0.9090442237 0.1797737003
0.9041661593 0.1749334476
0.8998661498 0.1662233336
0.8962569640 0.1534135718
0.8934005505 0.1364019989
0.8912939747 0.1152697678
0.8898672320 0.0903354603
0.8889991243 0.0621928259
0.8885519724 0.0317135533
0.8884167496 0.0000000000
0.8885519724 -0.0317135533
0.8889991243 -0.0621928259
0.8898672320 -0.0903354603
0.8912939747 -0.1152697678
0.8934005505 -0.1364019989
0.8962569640 -0.1534135718
0.8998661498 -0.1662233336
0.9041661593 -0.1749334476
0.9090442237 -0.1797737003
0.9143555561 -0.1810528158
0.9199414950 -0.1791200905
0.9256440499 -0.1743374051
0.9313159319 -0.1670601570
0.9368263872 -0.1576252279
0.9420637091 -0.1463442032
0.9469354158 -0.1335003555
0.9513669721 -0.1193482324
0.9552997366 -0.1041149793
0.9586886175 -0.0880027694
0.9614997545 -0.0711918988
0.9637084199 -0.0538442486
0.9652972449 -0.0361069236
0.9662548231 -0.0181159537
1.1416893507 0.0000000000
1.1416460873 0.0155326798
1.1415180698 0.0309332750
1.1413106431 0.0460668599
1.1410327987 0.0607928743
1.1406972787 0.0749624350
1.1403206785 0.0884158392
1.1399234969 0.1009803809
1.1395300670 0.1124686600
1.1391682715 0.1226776301
1.1388689258 0.1313887184
1.1386646879 0.1383694433
1.1385883464 0.1433770491
1.1386703561 0.1461647501
1.1389355551 0.1464911944
1.1393991348 0.1441336675
1.1400621548 0.1389052987
1.1409072059 0.1306760248
1.1418951734 0.1193962571
1.1429643258 0.1051211039
1.1440329838 0.0880317647
1.1450065964 0.0684496822
1.1457890784 0.0468387383
1.1462968782 0.0237917473
1.1464729112 0.0000000000
1.1462968782 -0.0237917473
1.1457890784 -0.0468387383
1.1450065964 -0.0684496822
1.1440329838 -0.0880317647
1.1429643258 -0.1051211039
1.1418951734 -0.1193962571
1.1409072059 -0.1306760248
1.1400621548 -0.1389052987
1.1393991348 -0.1441336675
1.1389355551 -0.1464911944
1.1386703561 -0.1461647501
1.1385883464 -0.1433770491
1.1386646879 -0.1383694433
1.1388689258 -0.1313887184
1.1391682715 -0.1226776301
1.1395300670 -0.1124686600
1.1399234969 -0.1009803809
1.1403206785 -0.0884158392
1.1406972787 -0.0749624350
1.1410327987 -0.0607928743
1.1413106431 -0.0460668599
1.1415180698 -0.0309332750
1.1416460873 -0.0155326798
0.7142857143 0.0000000000
0.7131609635 0.0240245332
0.7097777238 0.0479382218
0.7041093590 0.0716239900
0.6961126108 0.0949521239
0.6857294813 0.1177735294
0.6728902360 0.1399125352
0.6575179158 0.1611591911
0.6395348837 0.1812611310
0.6188720662 0.1999152619
0.5954816680 0.2167598265
0.5693541962 0.2313678119
0.5405405405 0.2432432432
0.5091795212 0.2518226252
0.4755305597 0.2564845831
0.4400097828 0.2565714457
0.4032258065 0.2514267301
0.3660087140 0.2404516936
0.3294227941 0.2231816177
0.2947514796 0.1993777558
0.2634432972 0.1691240062
0.2370123643 0.1329098007
0.2168970226 0.0916754490
0.2042941561 0.0467972578
0.2000000000 0.0000000000
0.2042941561 -0.0467972578
0.2168970226 -0.0916754490
0.2370123643 -0.1329098007
0.2634432972 -0.1691240062
0.2947514796 -0.1993777558
0.3294227941 -0.2231816177
0.3660087140 -0.2404516936
0.4032258065 -0.2514267301
0.4400097828 -0.2565714457
0.4755305597 -0.2564845831
0.5091795212 -0.2518226252
0.5405405405 -0.2432432432
0.5693541962 -0.2313678119
0.5954816680 -0.2167598265
0.6188720662 -0.1999152619
0.6395348837 -0.1812611310
0.6575179158 -0.1611591911
0.6728902360 -0.1399125352
0.6857294813 -0.1177735294
0.6961126108 -0.0949521239
0.7041093590 -0.0716239900
0.7097777238 -0.0479382218
0.7131609635 -0.0240245332
0.9725694467 0.0000000000
0.9721776924 0.0215210592
0.9710033878 0.0429320220
0.9690496752 0.0641180790
0.9663226914 0.0849548958
0.9628329587 0.1053036091
0.9585974064 0.1250055598
0.9536420845 0.1438767234
0.9480056181 0.1617018508
0.9417434132 0.1782284109
0.9349325312 0.1931605485
0.9276769824 0.2061534390
0.9201129044 0.2168086785
0.9124126602 0.2246717042
0.9047862805 0.2292327761
0.8974779295 0.2299338174
0.8907543583 0.2261845279
0.8848820870 0.2173926632
0.8800912079 0.2030149768
0.8765275662 0.1826359793
0.8742028270 0.1560787922
0.8729626353 0.1235416831
0.8725006274 0.0857320903
0.8724383430 0.0439423901
0.8724589276 0.0000000000
0.8724383430 -0.0439423901
0.8725006274 -0.0857320903
0.8729626353 -0.1235416831
0.8742028270 -0.1560787922
0.8765275662 -0.1826359793
0.8800912079 -0.2030149768
0.8848820870 -0.2173926632
0.8907543583 -0.2261845279
0.8974779295 -0.2299338174
0.9047862805 -0.2292327761
0.9124126602 -0.2246717042
0.9201129044 -0.2168086785
0.9276769824 -0.2061534390
0.9349325312 -0.1931605485
0.9417434132 -0.1782284109
0.9480056181 -0.1617018508
0.9536420845 -0.1438767234
0.9585974064 -0.1250055598
0.9628329587 -0.1053036091
0.9663226914 -0.0849548958
0.9690496752 -0.0641180790
0.9710033878 -0.0429320220
0.9721776924 -0.0215210592
1.1354720355 0.0000000000
1.1353972058 0.0187167956
1.1351747408 0.0373064631
1.1348107926 0.0556378035
1.1343158730 0.0735714545
1.1337052245 0.0909557702
1.1329993025 0.1076226946
1.1322243181 0.1233837036
1.1314127631 0.1380259622
1.1306037903 0.1513089516
1.1298432658 0.1629619646
1.1291832340 0.1726830556
1.1286804535 0.1801402675
1.1283935942 0.1849762212
1.1283786680 0.1868174242
1.1286823653 0.1852898442
1.1293332772 0.1800422863
1.1303316031 0.1707786770
1.1316388996 0.1572992297
1.1331706159 0.1395483434
1.1347951355 0.1176639065
1.1363430551 0.0920188881
1.1376286059 0.0632430579
1.1384811793 0.0322125682
1.1387799510 0.0000000000
1.1384811793 -0.0322125682
1.1376286059 -0.0632430579
1.1363430551 -0.0920188881
1.1347951355 -0.1176639065
1.1331706159 -0.1395483434
1.1316388996 -0.1572992297
1.1303316031 -0.1707786770
1.1293332772 -0.1800422863
1.1286823653 -0.1852898442
1.1283786680 -0.1868174242
1.1283935942 -0.1849762212
1.1286804535 -0.1801402675
1.1291832340 -0.1726830556
1.1298432658 -0.1629619646
1.1306037903 -0.1513089516
1.1314127631 -0.1380259622
1.1322243181 -0.1233837036
1.1329993025 -0.1076226946
1.1337052245 -0.0909557702
1.1343158730 -0.0735714545
1.1348107926 -0.0556378035
1.1351747408 -0.0373064631
1.1353972058 -0.0187167956
0.7500000000 0.0000000000
0.7488089559 0.0272577327
0.7452222543 0.0544358726
0.7391993374 0.0814478962
0.7306731659 0.1081930904
0.7195512611 0.1345486385
0.7057176048 0.1603607385
0.6890358898 0.1854344794
0.6693548387 0.2095222751
0.6465165795 0.2323108252
0.6203693827 0.2534068643
0.5907864004 0.2723224733
0.5576923077 0.2884615385
0.5210997807 0.3011101570
0.4811572515 0.3094354446
0.4382079328 0.3124991981
0.3928571429 0.3092947871
0.3460400094 0.2988165325
0.2990747275 0.2801690453
0.2536790037 0.2527174139
0.2119225080 0.2162661442
0.1760915102 0.1712362446
0.1484588160 0.1187915989
0.1309833392 0.0608587432
0.1250000000 0.0000000000
0.1309833392 -0.0608587432
0.1484588160 -0.1187915989
0.1760915102 -0.1712362446
0.2119225080 -0.2162661442
0.2536790037 -0.2527174139
0.2990747275 -0.2801690453
0.3460400094 -0.2988165325
0.3928571429 -0.3092947871
0.4382079328 -0.3124991981
0.4811572515 -0.3094354446
0.5210997807 -0.3011101570
0.5576923077 -0.2884615385
0.5907864004 -0.2723224733
0.6203693827 -0.2534068643
0.6465165795 -0.2323108252
0.6693548387 -0.2095222751
0.6890358898 -0.1854344794
0.7057176048 -0.1603607385
0.7195512611 -0.1345486385
0.7306731659 -0.1081930904
0.7391993374 -0.0814478962
0.7452222543 -0.0544358726
0.7488089559 -0.0272577327
0.9777869568 0.0000000000
0.9773271407 0.0246128041
0.9759469903 0.0491387937
0.9736446935 0.0734858091
0.9704182332 0.0975508089
0.9662669771 0.1212139541
0.9611940752 0.1443321316
0.9552098328 0.1667317542
0.9483362662 0.1882007038
0.9406130652 0.2084793419
0.9321051549 0.2272506060
0.9229119331 0.2441293555
0.9131779747 0.2586513633
0.9031044421 0.2702626927
0.8929594533 0.2783107456
0.8830840592 0.2820391747
0.8738881466 0.2805904493
0.8658277163 0.2730228173
0.8593527457 0.2583536344
0.8548164875 0.2356490942
0.8523490716 0.2041886819
0.8517286226 0.1637295399
0.8523294812 0.1148559009
0.8532525936 0.0592993728
0.8536729855 0.0000000000
0.8532525936 -0.0592993728
0.8523294812 -0.1148559009
0.8517286226 -0.1637295399
0.8523490716 -0.2041886819
0.8548164875 -0.2356490942
0.8593527457 -0.2583536344
0.8658277163 -0.2730228173
0.8738881466 -0.2805904493
0.8830840592 -0.2820391747
0.8929594533 -0.2783107456
0.9031044421 -0.2702626927
0.9131779747 -0.2586513633
0.9229119331 -0.2441293555
0.9321051549 -0.2272506060
0.9406130652 -0.2084793419
0.9483362662 -0.1882007038
0.9552098328 -0.1667317542
0.9611940752 -0.1443321316
0.9662669771 -0.1212139541
0.9704182332 -0.0975508089
0.9736446935 -0.0734858091
0.9759469903 -0.0491387937
0.9773271407 -0.0246128041
1.1279291256 0.0000000000
1.1278145075 0.0217118204
1.1274726087 0.0433107819
1.1269094311 0.0646789810
1.1261354326 0.0856883126
1.1251662092 0.1061950979
1.1240234446 0.1260344229
1.1227361064 0.1450141575
1.1213418391 0.1629086996
1.1198884455 0.1794526084
1.1184352638 0.1943344681
1.1170541103 0.2071915853
1.1158292662 0.2176064922
1.1148557504 0.2251067338
1.1142348574 0.2291700522
1.1140657591 0.2292378352
1.1144320576 0.2247404133
1.1153828543 0.2151381842
1.1169095828 0.1999819784
1.1189228063 0.1789935717
1.1212370477 0.1521615800
1.1235747703 0.1198385405
1.1255995611 0.0828135281
1.1269800368 0.0423270253
1.1274705260 0.0000000000
1.1269800368 -0.0423270253
1.1255995611 -0.0828135281
1.1235747703 -0.1198385405
1.1212370477 -0.1521615800
1.1189228063 -0.1789935717
1.1169095828 -0.1999819784
1.1153828543 -0.2151381842
1.1144320576 -0.2247404133
1.1140657591 -0.2292378352
1.1142348574 -0.2291700522
1.1148557504 -0.2251067338
1.1158292662 -0.2176064922
1.1170541103 -0.2071915853
1.1184352638 -0.1943344681
1.1198884455 -0.1794526084
1.1213418391 -0.1629086996
1.1227361064 -0.1450141575
1.1240234446 -0.1260344229
1.1251662092 -0.1061950979
1.1261354326 -0.0856883126
1.1269094311 -0.0646789810
1.1274726087 -0.0433107819
1.1278145075 -0.0217118204
0.7837837838 0.0000000000
0.7825569050 0.0301124539
0.7788586000 0.0601820849
0.7726357788 0.0901590353
0.7637997346 0.1199789139
0.7522260043 0.1495543546
0.7377546055 0.1787651242
0.7201911662 0.2074462460
0.6993097498 0.2353735998
0.6748585678 0.2622465181
0.6465703064 0.2876670936
0.6141794707 0.3111163555
0.5774499473 0.3319283456
0.5362167413 0.3492646680
0.4904462247 0.3620945892
0.4403185398 0.3691894408
0.3863328823 0.3691447932
0.3294296774 0.3604486098
0.2711117056 0.3416157361
0.2135292150 0.3114038110
0.1594764293 0.2691068741
0.1122398319 0.2148869869
0.0752587923 0.1500576581
0.0516181016 0.0771991715
0.0434782609 0.0000000000
0.0516181016 -0.0771991715
0.0752587923 -0.1500576581
0.1122398319 -0.2148869869
0.1594764293 -0.2691068741
0.2135292150 -0.3114038110
0.2711117056 -0.3416157361
0.3294296774 -0.3604486098
0.3863328823 -0.3691447932
0.4403185398 -0.3691894408
0.4904462247 -0.3620945892
0.5362167413 -0.3492646680
0.5774499473 -0.3319283456
0.6141794707 -0.3111163555
0.6465703064 -0.2876670936
0.6748585678 -0.2622465181
0.6993097498 -0.2353735998
0.7201911662 -0.2074462460
0.7377546055 -0.1787651242
0.7522260043 -0.1495543546
0.7637997346 -0.1199789139
0.7726357788 -0.0901590353
0.7788586000 -0.0601820849
0.7825569050 -0.0301124539
0.9821020044 0.0000000000
0.9815770540 0.0274398620
0.9799993950 0.0548221459
0.9773608759 0.0820837035
0.9736488505 0.1091499717
0.9688477136 0.1359285729
0.9629413085 0.1623020720
0.9559164863 0.1881195947
0.9477681952 0.2131870094
0.9385065918 0.2372553905
0.9281667601 0.2600075276
0.9168216781 0.2810423283
0.9045989836 0.2998571127
0.8917017164 0.3158280127
0.8784322584 0.3281889989
0.8652166680 0.3360105285
0.8526227507 0.3381797393
0.8413585267 0.3333865042
0.8322276000 0.3201262169
0.8260062842 0.2967467875
0.8232053286 0.2616022527
0.8237186841 0.2134261422
0.8264949424 0.1520464051
0.8295822084 0.0793649109
0.8309142524 0.0000000000
0.8295822084 -0.0793649109
0.8264949424 -0.1520464051
0.8237186841 -0.2134261422
0.8232053286 -0.2616022527
0.8260062842 -0.2967467875
0.8322276000 -0.3201262169
0.8413585267 -0.3333865042
0.8526227507 -0.3381797393
0.8652166680 -0.3360105285
0.8784322584 -0.3281889989
0.8917017164 -0.3158280127
0.9045989836 -0.2998571127
0.9168216781 -0.2810423283
0.9281667601 -0.2600075276
0.9385065918 -0.2372553905
0.9477681952 -0.2131870094
0.9559164863 -0.1881195947
0.9629413085 -0.1623020720
0.9688477136 -0.1359285729
0.9736488505 -0.1091499717
0.9773608759 -0.0820837035
0.9799993950 -0.0548221459
0.9815770540 -0.0274398620
1.1187939268 0.0000000000
1.1186302647 0.0245550261
1.1181407590 0.0490192215
1.1173300388 0.0732960793
1.1162064505 0.0972775263
1.1147830338 0.1208376117
1.1130789400 0.1438255754
1.1111213334 0.1660581240
1.1089478031 0.1873107916
1.1066092746 0.2073083556
1.1041733198 0.2257144422
1.1017276017 0.2421207269
1.0993829050 0.2560365713
1.0972747568 0.2668806124
1.0955619962 0.2739768192
1.0944198413 0.2765589579
1.0940242210 0.2737893114
1.0945239367 0.2647997466
1.0959986946 0.2487651965
1.0984058520 0.2250195613
1.1015282515 0.1932183406
1.1049484553 0.1535357687
1.1080831736 0.1068538499
1.1103007301 0.0548652113
1.1111032825 0.0000000000
1.1103007301 -0.0548652113
1.1080831736 -0.1068538499
1.1049484553 -0.1535357687
1.1015282515 -0.1932183406
1.0984058520 -0.2250195613
1.0959986946 -0.2487651965
1.0945239367 -0.2647997466
1.0940242210 -0.2737893114
1.0944198413 -0.2765589579
1.0955619962 -0.2739768192
1.0972747568 -0.2668806124
1.0993829050 -0.2560365713
1.1017276017 -0.2421207269
1.1041733198 -0.2257144422
1.1066092746 -0.2073083556
1.1089478031 -0.1873107916
1.1111213334 -0.1660581240
1.1130789400 -0.1438255754
1.1147830338 -0.1208376117
1.1162064505 -0.0972775263
1.1173300388 -0.0732960793
1.1181407590 -0.0490192215
1.1186302647 -0.0245550261
0.8157894737 0.0000000000
0.8145511384 0.0326339609
0.8108150030 0.0652647511
0.8045173356 0.0978825847
0.7955508099 0.1304638823
0.7837629963 0.1629629309
0.7689545912 0.1953017056
0.7508778364 0.2273570731
0.7292358804 0.2589444729
0.7036842992 0.2897970685
0.6738366982 0.3195393378
0.6392773301 0.3476542696
0.5995850622 0.3734439834
0.5543747830 0.3959850987
0.5033642001 0.4140831399
0.4464752071 0.4262354699
0.3839779006 0.4306203665
0.3166788923 0.4251407187
0.2461394518 0.4075616848
0.1748794157 0.3757848478
0.1064817190 0.3282827601
0.0454765809 0.2646609510
-0.0031087806 0.1862172735
-0.0345558151 0.0962688110
-0.0454545455 0.0000000000
-0.0345558151 -0.0962688110
-0.0031087806 -0.1862172735
0.0454765809 -0.2646609510
0.1064817190 -0.3282827601
0.1748794157 -0.3757848478
0.2461394518 -0.4075616848
0.3166788923 -0.4251407187
0.3839779006 -0.4306203665
0.4464752071 -0.4262354699
0.5033642001 -0.4140831399
0.5543747830 -0.3959850987
0.5995850622 -0.3734439834
0.6392773301 -0.3476542696
0.6738366982 -0.3195393378
0.7036842992 -0.2897970685
0.7292358804 -0.2589444729
0.7508778364 -0.2273570731
0.7689545912 -0.1953017056
0.7837629963 -0.1629629309
0.7955508099 -0.1304638823
0.8045173356 -0.0978825847
0.8108150030 -0.0652647511
0.8145511384 -0.0326339609
0.9852692028 0.0000000000
0.9846804537 0.0300459778
0.9829089051 0.0600679134
0.9799388487 0.0900363557
0.9757447989 0.1199106924
0.9702926827 0.1496326995
0.9635418207 0.1791190058
0.9554480589 0.2082520532
0.9459685753 0.2368690875
0.9350691014 0.2647486839
0.9227345675 0.2915942895
0.9089844902 0.3170142893
0.8938947287 0.3404981635
0.8776274146 0.3613884013
0.8604706133 0.3788478771
0.8428879822 0.3918221748
0.8255750814 0.3989955285
0.8095105269 0.3987375134
0.7959721756 0.3890371664
0.7864536443 0.3674310151
0.7823605295 0.3309813782
0.7843221390 0.2765169372
0.7911012785 0.2016508336
0.7988120362 0.1071759838
0.8022405874 0.0000000000
0.7988120362 -0.1071759838
0.7911012785 -0.2016508336
0.7843221390 -0.2765169372
0.7823605295 -0.3309813782
0.7864536443 -0.3674310151
0.7959721756 -0.3890371664
0.8095105269 -0.3987375134
0.8255750814 -0.3989955285
0.8428879822 -0.3918221748
0.8604706133 -0.3788478771
0.8776274146 -0.3613884013
0.8938947287 -0.3404981635
0.9089844902 -0.3170142893
0.9227345675 -0.2915942895
0.9350691014 -0.2647486839
0.9459685753 -0.2368690875
0.9554480589 -0.2082520532
0.9635418207 -0.1791190058
0.9702926827 -0.1496326995
0.9757447989 -0.1199106924
0.9799388487 -0.0900363557
0.9829089051 -0.0600679134
0.9846804537 -0.0300459778
1.1075775923 0.0000000000
1.1073534941 0.0272850118
1.1066816959 0.0545079829
1.1055639044 0.0816009613
1.1040037072 0.1084838639
1.1020077511 0.1350576350
1.0995875207 0.1611964555
1.0967618436 0.1867386665
1.0935602800 0.2114760716
1.0900275615 0.2351413126
1.0862292179 0.2573931002
1.0822584087 0.2777992759
1.0782437049 0.2958180506
1.0743570051 0.3107784246
1.0708197650 0.3218619204
1.0679040478 0.3280896139
1.0659224715 0.3283214463
1.0651982222 0.3212794818
1.0660044199 0.3056135946
1.0684651158 0.2800362936
1.0724251629 0.2435580639
1.0773303291 0.1958412413
1.0822060102 0.1376337109
1.0858401045 0.0711303312
1.0871900719 0.0000000000
1.0858401045 -0.0711303312
1.0822060102 -0.1376337109
1.0773303291 -0.1958412413
1.0724251629 -0.2435580639
1.0684651158 -0.2800362936
1.0660044199 -0.3056135946
1.0651982222 -0.3212794818
1.0659224715 -0.3283214463
1.0679040478 -0.3280896139
1.0708197650 -0.3218619204
1.0743570051 -0.3107784246
1.0782437049 -0.2958180506
1.0822584087 -0.2777992759
1.0862292179 -0.2573931002
1.0900275615 -0.2351413126
1.0935602800 -0.2114760716
1.0967618436 -0.1867386665
1.0995875207 -0.1611964555
1.1020077511 -0.1350576350
1.1040037072 -0.1084838639
1.1055639044 -0.0816009613
1.1066816959 -0.0545079829
1.1073534941 -0.0272850118
0.8461538462 0.0000000000
0.8449234962 0.0348613804
0.8412085572 0.0697602270
0.8349367545 0.1047282379
0.8259856256 0.1397849586
0.8141795860 0.1749301042
0.7992860102 0.2101337925
0.7810106278 0.2453237044
0.7589928058 0.2803679365
0.7328017602 0.3150520009
0.7019355187 0.3490481123
0.6658257130 0.3818746780
0.6238532110 0.4128440367
0.5753824238 0.4409974479
0.5198258904 0.4650290309
0.4567550214 0.4832062418
0.3860759494 0.4933056098
0.3082870539 0.4926007328
0.2248187413 0.4779643648
0.1384147497 0.4461693794
0.0534392737 0.3944705691
-0.0240999018 0.3214792903
-0.0870699348 0.2281708772
-0.1284172845 0.1186282810
-0.1428571429 0.0000000000
-0.1284172845 -0.1186282810
-0.0870699348 -0.2281708772
-0.0240999018 -0.3214792903
0.0534392737 -0.3944705691
0.1384147497 -0.4461693794
0.2248187413 -0.4779643648
0.3082870539 -0.4926007328
0.3860759494 -0.4933056098
0.4567550214 -0.4832062418
0.5198258904 -0.4650290309
0.5753824238 -0.4409974479
0.6238532110 -0.4128440367
0.6658257130 -0.3818746780
0.7019355187 -0.3490481123
0.7328017602 -0.3150520009
0.7589928058 -0.2803679365
0.7810106278 -0.2453237044
0.7992860102 -0.2101337925
0.8141795860 -0.1749301042
0.8259856256 -0.1397849586
0.8349367545 -0.1047282379
0.8412085572 -0.0697602270
0.8449234962 -0.0348613804
0.9867827162 0.0000000000
0.9861285972 0.0324750818
0.9841580530 0.0649629330
0.9808465862 0.0974714304
0.9761536213 0.1299982764
0.9700230321 0.1625249141
0.9623842009 0.1950091769
0.9531539941 0.2273761425
0.9422402529 0.2595065710
0.9295476976 0.2912222152
0.9149875798 0.3222672045
0.8984930152 0.3522846595
0.8800427307 0.3807877200
0.8596969625 0.4071242762
0.8376503341 0.4304347905
0.8143073593 0.4496022703
0.7903857709 0.4631915344
0.7670486596 0.4693686995
0.7460518996 0.4657764844
0.7298509266 0.4493124357
0.7214941321 0.4157339325
0.7238432767 0.3591320621
0.7372125851 0.2720981265
0.7551697136 0.1496416835
0.7639562619 0.0000000000
0.7551697136 -0.1496416835
0.7372125851 -0.2720981265
0.7238432767 -0.3591320621
0.7214941321 -0.4157339325
0.7298509266 -0.4493124357
0.7460518996 -0.4657764844
0.7670486596 -0.4693686995
0.7903857709 -0.4631915344
0.8143073593 -0.4496022703
0.8376503341 -0.4304347905
0.8596969625 -0.4071242762
0.8800427307 -0.3807877200
0.8984930152 -0.3522846595
0.9149875798 -0.3222672045
0.9295476976 -0.2912222152
0.9422402529 -0.2595065710
0.9531539941 -0.2273761425
0.9623842009 -0.1950091769
0.9700230321 -0.1625249141
0.9761536213 -0.1299982764
0.9808465862 -0.0974714304
0.9841580530 -0.0649629330
0.9861285972 -0.0324750818
1.0933070976 0.0000000000
1.0930067706 0.0299497085
1.0921046232 0.0598725323
1.0905973664 0.0897358826
1.0884802491 0.1194953790
1.0857482524 0.1490879744
1.0823979698 0.1784238496
1.0784304001 0.2073765815
1.0738549700 0.2357710185
1.0686952040 0.2633682394
1.0629965599 0.2898469253
1.0568370026 0.3147805013
1.0503408330 0.3376095534
1.0436959271 0.3576094143
1.0371735782 0.3738536160
1.0311479754 0.3851754470
1.0261081344 0.3901327514
1.0226477166 0.3869866939
1.0214072558 0.3737162725
1.0229321707 0.3481117590
1.0274128718 0.3080263357
1.0343254530 0.2519036590
1.0421383004 0.1796689310
1.0484513751 0.0938164691
1.0508934561 0.0000000000
1.0484513751 -0.0938164691
1.0421383004 -0.1796689310
1.0343254530 -0.2519036590
1.0274128718 -0.3080263357
1.0229321707 -0.3481117590
1.0214072558 -0.3737162725
1.0226477166 -0.3869866939
1.0261081344 -0.3901327514
1.0311479754 -0.3851754470
1.0371735782 -0.3738536160
1.0436959271 -0.3576094143
1.0503408330 -0.3376095534
1.0568370026 -0.3147805013
1.0629965599 -0.2898469253
1.0686952040 -0.2633682394
1.0738549700 -0.2357710185
1.0784304001 -0.2073765815
1.0823979698 -0.1784238496
1.0857482524 -0.1490879744
1.0884802491 -0.1194953790
1.0905973664 -0.0897358826
1.0921046232 -0.0598725323
1.0930067706 -0.0299497085
0.8750000000 0.0000000000
0.8737930616 0.0368286444
0.8701462996 0.0737350290
0.8639810206 0.1107923010
0.8551632128 0.1480637952
0.8434992410 0.1855964872
0.8287298064 0.2234122580
0.8105222587 0.2614958505
0.7884615385 0.2997780244
0.7620404266 0.3381118969
0.7306505216 0.3762398055
0.6935766896 0.4137472739
0.6500000000 0.4500000000
0.5990178687 0.4840596667
0.5396958558 0.5145758381
0.4711736312 0.5396563062
0.3928571429 0.5567306167
0.3047357510 0.5624464121
0.2078555595 0.5526805507
0.1049356001 0.5228032803
0.0010011707 0.4683745610
-0.0962807230 0.3863994960
-0.1770611079 0.2770129449
-0.2309948259 0.1449814615
-0.2500000000 0.0000000000
-0.2309948259 -0.1449814615
-0.1770611079 -0.2770129449
-0.0962807230 -0.3863994960
0.0010011707 -0.4683745610
0.1049356001 -0.5228032803
0.2078555595 -0.5526805507
0.3047357510 -0.5624464121
0.3928571429 -0.5567306167
0.4711736312 -0.5396563062
0.5396958558 -0.5145758381
0.5990178687 -0.4840596667
0.6500000000 -0.4500000000
0.6935766896 -0.4137472739
0.7306505216 -0.3762398055
0.7620404266 -0.3381118969
0.7884615385 -0.2997780244
0.8105222587 -0.2614958505
0.8287298064 -0.2234122580
0.8434992410 -0.1855964872
0.8551632128 -0.1480637952
0.8639810206 -0.1107923010
0.8701462996 -0.0737350290
0.8737930616 -0.0368286444
0.9875177179 0.0000000000
0.9867986052 0.0347368735
0.9846298803 0.0695254939
0.9809772587 0.1044135469
0.9757832159 0.1394401822
0.9689665266 0.1746306783
0.9604218784 0.2099897290
0.9500198924 0.2454927305
0.9376081057 0.2810743056
0.9230138070 0.3166131377
0.9060501531 0.3519120120
0.8865278034 0.3866718318
0.8642755365 0.4204583691
0.8391751064 0.4526607505
0.8112181475 0.4824412955
0.7805963977 0.5086772132
0.7478409319 0.5298948368
0.7140312925 0.5441926930
0.6811003426 0.5491292702
0.6522596531 0.5414844195
0.6325275013 0.5166189868
0.6290477400 0.4667439488
0.6493257902 0.3770826396
0.6902133257 0.2234688983
0.7154598180 0.0000000000
0.6902133257 -0.2234688983
0.6493257902 -0.3770826396
0.6290477400 -0.4667439488
0.6325275013 -0.5166189868
0.6522596531 -0.5414844195
0.6811003426 -0.5491292702
0.7140312925 -0.5441926930
0.7478409319 -0.5298948368
0.7805963977 -0.5086772132
0.8112181475 -0.4824412955
0.8391751064 -0.4526607505
0.8642755365 -0.4204583691
0.8865278034 -0.3866718318
0.9060501531 -0.3519120120
0.9230138070 -0.3166131377
0.9376081057 -0.2810743056
0.9500198924 -0.2454927305
0.9604218784 -0.2099897290
0.9689665266 -0.1746306783
0.9757832159 -0.1394401822
0.9809772587 -0.1044135469
0.9846298803 -0.0695254939
0.9867986052 -0.0347368735
1.0770851160 0.0000000000
1.0766937708 0.0325386213
1.0755161014 0.0650909035
1.0735413507 0.0976654750
1.0707521029 0.1302604711
1.0671251753 0.1628571851
1.0626331258 0.1954123048
1.0572466835 0.2278481080
1.0509385625 0.2600398551
1.0436893324 0.2917994462
1.0354963037 0.3228542204
1.0263867502 0.3528195784
1.0164372042 0.3811639516
1.0058009113 0.4071645809
0.9947455256 0.4298526863
0.9837020116 0.4479469903
0.9733219049 0.4597753613
0.9645302794 0.4631861641
0.9585399973 0.4554565660
0.9567506301 0.4332252843
0.9603911626 0.3925440339
0.9697280865 0.3293190108
0.9828630237 0.2407134810
0.9949820999 0.1280454801
1.0000000000 0.0000000000
0.9949820999 -0.1280454801
0.9828630237 -0.2407134810
0.9697280865 -0.3293190108
0.9603911626 -0.3925440339
0.9567506301 -0.4332252843
0.9585399973 -0.4554565660
0.9645302794 -0.4631861641
0.9733219049 -0.4597753613
0.9837020116 -0.4479469903
0.9947455256 -0.4298526863
1.0058009113 -0.4071645809
1.0164372042 -0.3811639516
1.0263867502 -0.3528195784
1.0354963037 -0.3228542204
1.0436893324 -0.2917994462
1.0509385625 -0.2600398551
1.0572466835 -0.2278481080
1.0626331258 -0.1954123048
1.0671251753 -0.1628571851
1.0707521029 -0.1302604711
1.0735413507 -0.0976654750
1.0755161014 -0.0650909035
1.0766937708 -0.0325386213
0.9024390244 0.0000000000
0.9012676506 0.0385652705
0.8977261929 0.0772472560
0.8917315706 0.1161594851
0.8831417033 0.1554085211
0.8717499642 0.1950889106
0.8572771792 0.2352759949
0.8393610005 0.2760154075
0.8175425611 0.3173076054
0.7912505702 0.3590850806
0.7597835909 0.4011789158
0.7222924340 0.4432700258
0.6777668952 0.4848188051
0.6250352416 0.5249652694
0.5627921246 0.5623910283
0.4896824564 0.5951368409
0.4044862518 0.6203799926
0.3064703990 0.6342035404
0.1959859983 0.6314483899
0.0753608552 0.6058401834
-0.0499995471 0.5507058415
-0.1707049368 0.4606276758
-0.2735119367 0.3340785328
-0.3434972048 0.1762201038
-0.3684210526 0.0000000000
-0.3434972048 -0.1762201038
-0.2735119367 -0.3340785328
-0.1707049368 -0.4606276758
-0.0499995471 -0.5507058415
0.0753608552 -0.6058401834
0.1959859983 -0.6314483899
0.3064703990 -0.6342035404
0.4044862518 -0.6203799926
0.4896824564 -0.5951368409
0.5627921246 -0.5623910283
0.6250352416 -0.5249652694
0.6777668952 -0.4848188051
0.7222924340 -0.4432700258
0.7597835909 -0.4011789158
0.7912505702 -0.3590850806
0.8175425611 -0.3173076054
0.8393610005 -0.2760154075
0.8572771792 -0.2352759949
0.8717499642 -0.1950889106
0.8831417033 -0.1554085211
0.8917315706 -0.1161594851
0.8977261929 -0.0772472560
0.9012676506 -0.0385652705
0.9889140922 0.0000000000
0.9881357966 0.0368200972
0.9857862125 0.0737318274
0.9818208903 0.1108238548
0.9761645646 0.1481784932
0.9687094280 0.1858674532
0.9593128381 0.2239461707
0.9477946486 0.2624460228
0.9339345307 0.3013635374
0.9174699543 0.3406454380
0.8980960110 0.3801680568
0.8754691201 0.4197093418
0.8492180527 0.4589115023
0.8189679279 0.4972325404
0.7843862781 0.5338859992
0.7452654304 0.5677709721
0.7016629700 0.5973995803
0.6541330629 0.6208362167
0.6040997674 0.6356652022
0.5544648966 0.6389724050
0.5106683554 0.6271573406
0.4828270837 0.5946780137
0.4905556476 0.5276392980
0.5670299903 0.3736163842
0.6594104991 0.0000000000
0.5670299903 -0.3736163842
0.4905556476 -0.5276392980
0.4828270837 -0.5946780137
0.5106683554 -0.6271573406
0.5544648966 -0.6389724050
0.6040997674 -0.6356652022
0.6541330629 -0.6208362167
0.7016629700 -0.5973995803
0.7452654304 -0.5677709721
0.7843862781 -0.5338859992
0.8189679279 -0.4972325404
0.8492180527 -0.4589115023
0.8754691201 -0.4197093418
0.8980960110 -0.3801680568
0.9174699543 -0.3406454380
0.9339345307 -0.3013635374
0.9477946486 -0.2624460228
0.9593128381 -0.2239461707
0.9687094280 -0.1858674532
0.9761645646 -0.1481784932
0.9818208903 -0.1108238548
0.9857862125 -0.0737318274
0.9881357966 -0.0368200972
1.0611505820 0.0000000000
1.0606601427 0.0350009065
1.0591819612 0.0700595455
1.0566954469 0.1052297111
1.0531663115 0.1405568855
1.0485467241 0.1760729567
1.0427757785 0.2117894622
1.0357805821 0.2476886572
1.0274784757 0.2837115096
1.0177811844 0.3197414603
1.0066021583 0.3555824550
0.9938690491 0.3909293592
0.9795442792 0.4253284370
0.9636581009 0.4581251444
0.9463604289 0.4883960901
0.9279998321 0.5148615149
0.9092393746 0.5357733007
0.8912163443 0.5487691255
0.8757374550 0.5506709023
0.8654487333 0.5371792200
0.8637675480 0.5023921920
0.8739847932 0.4382152513
0.8963310961 0.3346840431
0.9225500429 0.1850796731
0.9349189673 0.0000000000
0.9225500429 -0.1850796731
0.8963310961 -0.3346840431
0.8739847932 -0.4382152513
0.8637675480 -0.5023921920
0.8654487333 -0.5371792200
0.8757374550 -0.5506709023
0.8912163443 -0.5487691255
0.9092393746 -0.5357733007
0.9279998321 -0.5148615149
0.9463604289 -0.4883960901
0.9636581009 -0.4581251444
0.9795442792 -0.4253284370
0.9938690491 -0.3909293592
1.0066021583 -0.3555824550
1.0177811844 -0.3197414603
1.0274784757 -0.2837115096
1.0357805821 -0.2476886572
1.0427757785 -0.2117894622
1.0485467241 -0.1760729567
1.0531663115 -0.1405568855
1.0566954469 -0.1052297111
1.0591819612 -0.0700595455
1.0606601427 -0.0350009065
0.9285714286 0.0000000000
0.9274451013 0.0400970121
0.9240380059 0.0803477829
0.9182645479 0.1209044395
0.9099778229 0.1619153224
0.8989630118 0.2035216939
0.8849276694 0.2458524958
0.8674884623 0.2890160059
0.8461538462 0.3330866938
0.8203022213 0.3780847457
0.7891554172 0.4239444614
0.7517482128 0.4704658801
0.7068965517 0.5172413793
0.6531711768 0.5635455904
0.5888913777 0.6081732307
0.5121682977 0.6492072459
0.4210526316 0.6837042661
0.3138802985 0.7073082782
0.1899553259 0.7138712166
0.0507248825 0.6953070803
-0.0985175641 0.6421512210
-0.2468054821 0.5455263424
-0.3768168036 0.4010011159
-0.4673507255 0.2134850009
-0.5000000000 0.0000000000
-0.4673507255 -0.2134850009
-0.3768168036 -0.4010011159
-0.2468054821 -0.5455263424
-0.0985175641 -0.6421512210
0.0507248825 -0.6953070803
0.1899553259 -0.7138712166
0.3138802985 -0.7073082782
0.4210526316 -0.6837042661
0.5121682977 -0.6492072459
0.5888913777 -0.6081732307
0.6531711768 -0.5635455904
0.7068965517 -0.5172413793
0.7517482128 -0.4704658801
0.7891554172 -0.4239444614
0.8203022213 -0.3780847457
0.8461538462 -0.3330866938
0.8674884623 -0.2890160059
0.8849276694 -0.2458524958
0.8989630118 -0.2035216939
0.9099778229 -0.1619153224
0.9182645479 -0.1209044395
0.9240380059 -0.0803477829
0.9274451013 -0.0400970121
0.9909134762 0.0000000000
0.9900820507 0.0387415040
0.9875697477 0.0776148140
0.9833218590 0.1167500802
0.9772450942 0.1562737518
0.9692043649 0.1963057004
0.9590182004 0.2369549571
0.9464527538 0.2783133228
0.9312144334 0.3204458367
0.9129413681 0.3633766977
0.8911942761 0.4070687168
0.8654479888 0.4513937341
0.8350861162 0.4960907621
0.7994034556 0.5407081652
0.7576242355 0.5845266530
0.7089496200 0.6264626927
0.6526552074 0.6649599877
0.5882671249 0.6978945529
0.5158487300 0.7225519339
0.4364184959 0.7357826266
0.3524872836 0.7344780805
0.2687207666 0.7164497940
0.1934047592 0.6814444499
0.1493029288 0.6301632074
0.5941616016 0.0000000000
0.1493029288 -0.6301632074
0.1934047592 -0.6814444499
0.2687207666 -0.7164497940
0.3524872836 -0.7344780805
0.4364184959 -0.7357826266
0.5158487300 -0.7225519339
0.5882671249 -0.6978945529
0.6526552074 -0.6649599877
0.7089496200 -0.6264626927
0.7576242355 -0.5845266530
0.7994034556 -0.5407081652
0.8350861162 -0.4960907621
0.8654479888 -0.4513937341
0.8911942761 -0.4070687168
0.9129413681 -0.3633766977
0.9312144334 -0.3204458367
0.9464527538 -0.2783133228
0.9590182004 -0.2369549571
0.9692043649 -0.1963057004
0.9772450942 -0.1562737518
0.9833218590 -0.1167500802
0.9875697477 -0.0776148140
0.9900820507 -0.0387415040
1.0454886526 0.0000000000
1.0448917562 0.0373413207
1.0430901998 0.0747869404
1.0400511469 0.1124386774
1.0357191010 0.1503929863
1.0300148087 0.1887372221
1.0228338603 0.2275444980
1.0140451886 0.2668664174
1.0034898356 0.3067227141
0.9909806473 0.3470864931
0.9763040548 0.3878633079
0.9592259403 0.4288617398
0.9395049880 0.4697524940
0.9169192274 0.5100124097
0.8913152037 0.5488494238
0.8626951040 0.5851047544
0.8313661763 0.6171293387
0.7981900209 0.6426306574
0.7649877047 0.6584728370
0.7351785163 0.6603496870
0.7147311182 0.6420228900
0.7132828988 0.5931357797
0.7434547748 0.4932289244
0.8068360998 0.3029795704
0.8491158878 0.0000000000
0.8068360998 -0.3029795704
0.7434547748 -0.4932289244
0.7132828988 -0.5931357797
0.7147311182 -0.6420228900
0.7351785163 -0.6603496870
0.7649877047 -0.6584728370
0.7981900209 -0.6426306574
0.8313661763 -0.6171293387
0.8626951040 -0.5851047544
0.8913152037 -0.5488494238
0.9169192274 -0.5100124097
0.9395049880 -0.4697524940
0.9592259403 -0.4288617398
0.9763040548 -0.3878633079
0.9909806473 -0.3470864931
1.0034898356 -0.3067227141
1.0140451886 -0.2668664174
1.0228338603 -0.2275444980
1.0300148087 -0.1887372221
1.0357191010 -0.1503929863
1.0400511469 -0.1124386774
1.0430901998 -0.0747869404
1.0448917562 -0.0373413207
0.9534883721 0.0000000000
0.9524143909 0.0414464005
0.9491641033 0.0830812673
0.9436510818 0.1250930661
0.9357265359 0.1676698372
0.9251718622 0.2109978334
0.9116875318 0.2552585110
0.8948776032 0.3006228194
0.8742289239 0.3472411660
0.8490838936 0.3952265174
0.8186056167 0.4446266503
0.7817346122 0.4953792938
0.7371375117 0.5472404116
0.6831514556 0.5996706973
0.6177354044 0.6516582046
0.5384554521 0.7014466847
0.4425625920 0.7461338162
0.3272781997 0.7811144316
0.1904910813 0.7994049714
0.0321656934 0.7910657061
-0.1432649102 0.7433287483
-0.3237398762 0.6426134862
-0.4872891997 0.4797837958
-0.6042443339 0.2582509067
-0.6470588235 0.0000000000
-0.6042443339 -0.2582509067
-0.4872891997 -0.4797837958
-0.3237398762 -0.6426134862
-0.1432649102 -0.7433287483
0.0321656934 -0.7910657061
0.1904910813 -0.7994049714
0.3272781997 -0.7811144316
0.4425625920 -0.7461338162
0.5384554521 -0.7014466847
0.6177354044 -0.6516582046
0.6831514556 -0.5996706973
0.7371375117 -0.5472404116
0.7817346122 -0.4953792938
0.8186056167 -0.4446266503
0.8490838936 -0.3952265174
0.8742289239 -0.3472411660
0.8948776032 -0.3006228194
0.9116875318 -0.2552585110
0.9251718622 -0.2109978334
0.9357265359 -0.1676698372
0.9436510818 -0.1250930661
0.9491641033 -0.0830812673
0.9524143909 -0.0414464005
0.9934611386 0.0000000000
0.9925827232 0.0405159176
0.9899261780 0.0812036434
0.9854266819 0.1222348270
0.9789730687 0.1637804593
0.9704029547 0.2060096314
0.9594955655 0.2490870176
0.9459619084 0.2931683238
0.9294318576 0.3383925878
0.9094376760 0.3848696726
0.8853935663 0.4326604910
0.8565711369 0.4817463319
0.8220714076 0.5319820503
0.7807955545 0.5830258245
0.7314195790 0.6342359751
0.6723831929 0.6845240450
0.6019105508 0.7321557005
0.5180869716 0.7745026118
0.4190070686 0.8077768796
0.3029378751 0.8268200111
0.1681695193 0.8249793471
0.0114037871 0.7934727887
-0.1785704596 0.7156924277
-0.4330847461 0.5277700802
-0.6545045628 0.0000000000
-0.4330847461 -0.5277700802
-0.1785704596 -0.7156924277
0.0114037871 -0.7934727887
0.1681695193 -0.8249793471
0.3029378751 -0.8268200111
0.4190070686 -0.8077768796
0.5180869716 -0.7745026118
0.6019105508 -0.7321557005
0.6723831929 -0.6845240450
0.7314195790 -0.6342359751
0.7807955545 -0.5830258245
0.8220714076 -0.5319820503
0.8565711369 -0.4817463319
0.8853935663 -0.4326604910
0.9094376760 -0.3848696726
0.9294318576 -0.3383925878
0.9459619084 -0.2931683238
0.9594955655 -0.2490870176
0.9704029547 -0.2060096314
0.9789730687 -0.1637804593
0.9854266819 -0.1222348270
0.9899261780 -0.0812036434
0.9925827232 -0.0405159176
1.0300851708 0.0000000000
1.0293751068 0.0395643399
1.0272292722 0.0792811049
1.0236001704 0.1193019867
1.0184067253 0.1597768711
1.0115313498 0.2008520351
1.0028157378 0.2426671075
0.9920553072 0.2853500974
0.9789922706 0.3290095013
0.9633074460 0.3737220660
0.9446112199 0.4195141734
0.9224346879 0.4663339743
0.8962231705 0.5140103478
0.8653364557 0.5621936244
0.8290639893 0.6102722637
0.7866698887 0.6572605445
0.7374936489 0.7016574976
0.6811495336 0.7412916683
0.6178931324 0.7731960588
0.5492649861 0.7936012707
0.4792286247 0.7981448432
0.4165047242 0.7821239933
0.3816074675 0.7386492688
0.4419173692 0.6326031277
0.7319134459 0.0000000000
0.4419173692 -0.6326031277
0.3816074675 -0.7386492688
0.4165047242 -0.7821239933
0.4792286247 -0.7981448432
0.5492649861 -0.7936012707
0.6178931324 -0.7731960588
0.6811495336 -0.7412916683
0.7374936489 -0.7016574976
0.7866698887 -0.6572605445
0.8290639893 -0.6102722637
0.8653364557 -0.5621936244
0.8962231705 -0.5140103478
0.9224346879 -0.4663339743
0.9446112199 -0.4195141734
0.9633074460 -0.3737220660
0.9789922706 -0.3290095013
0.9920553072 -0.2853500974
1.0028157378 -0.2426671075
1.0115313498 -0.2008520351
1.0184067253 -0.1597768711
1.0236001704 -0.1193019867
1.0272292722 -0.0792811049
1.0293751068 -0.0395643399
0.9772727273 0.0000000000
0.9762566081 0.0426332008
0.9731801538 0.0854870008
0.9679575781 0.1287836480
0.9604408036 0.1727483842
0.9504113906 0.2176101017
0.9375683622 0.2636007457
0.9215109675 0.3109525736
0.9017150396 0.3598918235
0.8775011612 0.4106264269
0.8479923978 0.4633238655
0.8120590529 0.5180727462
0.7682481752 0.5748175182
0.7146974012 0.6332490471
0.6490384630 0.6926232758
0.5683102660 0.7514649459
0.4689349112 0.8070946810
0.3468807487 0.8549060323
0.1982706602 0.8873513586
0.0209016386 0.8927716575
-0.1826855121 0.8547271521
-0.4003032809 0.7535464888
-0.6050900229 0.5728855224
-0.7561833272 0.3124459592
-0.8125000000 0.0000000000
-0.7561833272 -0.3124459592
-0.6050900229 -0.5728855224
-0.4003032809 -0.7535464888
-0.1826855121 -0.8547271521
0.0209016386 -0.8927716575
0.1982706602 -0.8873513586
0.3468807487 -0.8549060323
0.4689349112 -0.8070946810
0.5683102660 -0.7514649459
0.6490384630 -0.6926232758
0.7146974012 -0.6332490471
0.7682481752 -0.5748175182
0.8120590529 -0.5180727462
0.8479923978 -0.4633238655
0.8775011612 -0.4106264269
0.9017150396 -0.3598918235
0.9215109675 -0.3109525736
0.9375683622 -0.2636007457
0.9504113906 -0.2176101017
0.9604408036 -0.1727483842
0.9679575781 -0.1287836480
0.9731801538 -0.0854870008
0.9762566081 -0.0426332008
0.9965058942 0.0000000000
0.9955865956 0.0421564671
0.9928042470 0.0845242368
0.9880842538 0.1273161034
0.9812980806 0.1707475782
0.9722566115 0.2150375126
0.9607001784 0.2604076416
0.9462845270 0.3070803060
0.9285616971 0.3552731780
0.9069544633 0.4051891053
0.8807226273 0.4569980406
0.8489191695 0.5108061726
0.8103342628 0.5666044235
0.7634259277 0.6241838220
0.7062387060 0.6829981370
0.6363182186 0.7419437690
0.5506436027 0.7990131634
0.4456274440 0.8507631335
0.3172806314 0.8915302159
0.1617106248 0.9123290576
-0.0237735387 0.8993584615
-0.2383306828 0.8318569459
-0.4714141809 0.6789036591
-0.6834326634 0.4013773463
-0.7784040867 0.0000000000
-0.6834326634 -0.4013773463
-0.4714141809 -0.6789036591
-0.2383306828 -0.8318569459
-0.0237735387 -0.8993584615
0.1617106248 -0.9123290576
0.3172806314 -0.8915302159
0.4456274440 -0.8507631335
0.5506436027 -0.7990131634
0.6363182186 -0.7419437690
0.7062387060 -0.6829981370
0.7634259277 -0.6241838220
0.8103342628 -0.5666044235
0.8489191695 -0.5108061726
0.8807226273 -0.4569980406
0.9069544633 -0.4051891053
0.9285616971 -0.3552731780
0.9462845270 -0.3070803060
0.9607001784 -0.2604076416
0.9722566115 -0.2150375126
0.9812980806 -0.1707475782
0.9880842538 -0.1273161034
0.9928042470 -0.0845242368
0.9955865956 -0.0421564671
1.0149266064 0.0000000000
1.0140972601 0.0416741765
1.0115880466 0.0835496155
1.0073344326 0.1258287955
1.0012254327 0.1687163703
0.9930982250 0.2124195601
0.9827301173 0.2571475316
0.9698273382 0.3031091040
0.9540099341 0.3505077496
0.9347918531 0.3995322768
0.9115551106 0.4503406621
0.8835168508 0.5030330739
0.8496883061 0.5576079509
0.8088254855 0.6138917733
0.7593735443 0.6714286655
0.6994112924 0.7293103884
0.6266104390 0.7859221881
0.5382355148 0.8385800359
0.4312152730 0.8830489833
0.3022714488 0.9129624751
0.1478565990 0.9191192355
-0.0370997247 0.8879123825
-0.2639032147 0.7936060791
-0.5497356397 0.5579758394
-0.7567830471 0.0000000000
-0.5497356397 -0.5579758394
-0.2639032147 -0.7936060791
-0.0370997247 -0.8879123825
0.1478565990 -0.9191192355
0.3022714488 -0.9129624751
0.4312152730 -0.8830489833
0.5382355148 -0.8385800359
0.6266104390 -0.7859221881
0.6994112924 -0.7293103884
0.7593735443 -0.6714286655
0.8088254855 -0.6138917733
0.8496883061 -0.5576079509
0.8835168508 -0.5030330739
0.9115551106 -0.4503406621
0.9347918531 -0.3995322768
0.9540099341 -0.3505077496
0.9698273382 -0.3031091040
0.9827301173 -0.2571475316
0.9930982250 -0.2124195601
1.0012254327 -0.1687163703
1.0073344326 -0.1258287955
1.0115880466 -0.0835496155
1.0140972601 -0.0416741765
1.0000000000 0.0000000000
0.9990458009 0.0436747947
0.9961557633 0.0875996306
0.9912460113 0.1320278194
0.9841714334 0.1772190444
0.9747172141 0.2234420561
0.9625859430 0.2709765716
0.9473791304 0.3201137036
0.9285714286 0.3711537445
0.9054751590 0.4243992654
0.8771918744 0.4801399956
0.8425466658 0.5386233526
0.8000000000 0.6000000000
0.7475317903 0.6642260327
0.6824951491 0.7308901227
0.6014478784 0.7989120412
0.5000000000 0.8660254038
0.3727913830 0.9279151819
0.2138846453 0.9768589246
0.0181942087 0.9998344717
-0.2149406642 0.9766271094
-0.4748227452 0.8800814511
-0.7301166458 0.6833225326
-0.9255514239 0.3786219245
-1.0000000000 0.0000000000
-0.9255514239 -0.3786219245
-0.7301166458 -0.6833225326
-0.4748227452 -0.8800814511
-0.2149406642 -0.9766271094
0.0181942087 -0.9998344717
0.2138846453 -0.9768589246
0.3727913830 -0.9279151819
0.5000000000 -0.8660254038
0.6014478784 -0.7989120412
0.6824951491 -0.7308901227
0.7475317903 -0.6642260327
0.8000000000 -0.6000000000
0.8425466658 -0.5386233526
0.8771918744 -0.4801399956
0.9054751590 -0.4243992654
0.9285714286 -0.3711537445
0.9473791304 -0.3201137036
0.9625859430 -0.2709765716
0.9747172141 -0.2234420561
0.9841714334 -0.1772190444
0.9912460113 -0.1320278194
0.9961557633 -0.0875996306
0.9990458009 -0.0436747947
1.0000000000 0.0000000000
0.9990458009 0.0436747947
0.9961557633 0.0875996306
0.9912460113 0.1320278194
0.9841714334 0.1772190444
0.9747172141 0.2234420561
0.9625859430 0.2709765716
0.9473791304 0.3201137036
0.9285714286 0.3711537445
0.9054751590 0.4243992654
0.8771918744 0.4801399956
0.8425466658 0.5386233526
0.8000000000 0.6000000000
0.7475317903 0.6642260327
0.6824951491 0.7308901227
0.6014478784 0.7989120412
0.5000000000 0.8660254038
0.3727913830 0.9279151819
0.2138846453 0.9768589246
0.0181942087 0.9998344717
-0.2149406642 0.9766271094
-0.4748227452 0.8800814511
-0.7301166458 0.6833225326
-0.9255514239 0.3786219245
-1.0000000000 0.0000000000
-0.9255514239 -0.3786219245
-0.7301166458 -0.6833225326
-0.4748227452 -0.8800814511
-0.2149406642 -0.9766271094
0.0181942087 -0.9998344717
0.2138846453 -0.9768589246
0.3727913830 -0.9279151819
0.5000000000 -0.8660254038
0.6014478784 -0.7989120412
0.6824951491 -0.7308901227
0.7475317903 -0.6642260327
0.8000000000 -0.6000000000
0.8425466658 -0.5386233526
0.8771918744 -0.4801399956
0.9054751590 -0.4243992654
0.9285714286 -0.3711537445
0.9473791304 -0.3201137036
0.9625859430 -0.2709765716
0.9747172141 -0.2234420561
0.9841714334 -0.1772190444
0.9912460113 -0.1320278194
0.9961557633 -0.0875996306
0.9990458009 -0.0436747947
1.0000000000 0.0000000000
0.9990458009 0.0436747947
0.9961557633 0.0875996306
0.9912460113 0.1320278194
0.9841714334 0.1772190444
0.9747172141 0.2234420561
0.9625859430 0.2709765716
0.9473791304 0.3201137036
0.9285714286 0.3711537445
0.9054751590 0.4243992654
0.8771918744 0.4801399956
0.8425466658 0.5386233526
0.8000000000 0.6000000000
0.7475317903 0.6642260327
0.6824951491 0.7308901227
0.6014478784 0.7989120412
0.5000000000 0.8660254038
0.3727913830 0.9279151819
0.2138846453 0.9768589246
0.0181942087 0.9998344717
-0.2149406642 0.9766271094
-0.4748227452 0.8800814511
-0.7301166458 0.6833225326
-0.9255514239 0.3786219245
-1.0000000000 0.0000000000
-0.9255514239 -0.3786219245
-0.7301166458 -0.6833225326
-0.4748227452 -0.8800814511
-0.2149406642 -0.9766271094
0.0181942087 -0.9998344717
0.2138846453 -0.9768589246
0.3727913830 -0.9279151819
0.5000000000 -0.8660254038
0.6014478784 -0.7989120412
0.6824951491 -0.7308901227
0.7475317903 -0.6642260327
0.8000000000 -0.6000000000
0.8425466658 -0.5386233526
0.8771918744 -0.4801399956
0.9054751590 -0.4243992654
0.9285714286 -0.3711537445
0.9473791304 -0.3201137036
0.9625859430 -0.2709765716
0.9747172141 -0.2234420561
0.9841714334 -0.1772190444
0.9912460113 -0.1320278194
0.9961557633 -0.0875996306
0.9990458009 -0.0436747947
1.1550670075 0.0000000000
1.1537940847 0.0000000000
1.1537955375 0.0024754282
1.1537999171 0.0049343409
1.1538072865 0.0073602854
1.1538177478 0.0097369357
1.1538314383 0.0120481584
1.1538485246 0.0142780813
1.1538691956 0.0164111651
1.1538936540 0.0184322799
1.1539221063 0.0203267866
1.1539547519 0.0220806231
1.1539917716 0.0236803961
1.1540333149 0.0251134789
1.1540794873 0.0263681134
1.1541303377 0.0274335177
1.1541858458 0.0282999968
1.1542459110 0.0289590566
1.1543103414 0.0294035184
1.1543788458 0.0296276327
1.1544510273 0.0296271907
1.1545263790 0.0293996296
1.1546042840 0.0289441298
1.1546840180 0.0282617010
1.1547647555 0.0273552536
1.1548455805 0.0262296528
1.1549255005 0.0248917514
1.1550034644 0.0233503996
1.1550783839 0.0216164275
1.1551491573 0.0197026002
1.1552146962 0.0176235423
1.1552739527 0.0153956321
1.1553259477 0.0130368643
1.1553697979 0.0105666846
1.1554047411 0.0080057952
1.1554301592 0.0053759358
1.1554455964 0.0026996443
1.1554507735 0.0000000000
1.1554455964 -0.0026996443
1.1554301592 -0.0053759358
1.1554047411 -0.0080057952
1.1553697979 -0.0105666846
1.1553259477 -0.0130368643
1.1552739527 -0.0153956321
1.1552146962 -0.0176235423
1.1551491573 -0.0197026002
1.1550783839 -0.0216164275
1.1550034644 -0.0233503996
1.1549255005 -0.0248917514
1.1548455805 -0.0262296528
1.1547647555 -0.0273552536
1.1546840180 -0.0282617010
1.1546042840 -0.0289441298
1.1545263790 -0.0293996296
1.1544510273 -0.0296271907
1.1543788458 -0.0296276327
1.1543103414 -0.0294035184
1.1542459110 -0.0289590566
1.1541858458 -0.0282999968
1.1541303377 -0.0274335177
1.1540794873 -0.0263681134
1.1540333149 -0.0251134789
1.1539917716 -0.0236803961
1.1539547519 -0.0220806231
1.1539221063 -0.0203267866
1.1538936540 -0.0184322799
1.1538691956 -0.0164111651
1.1538485246 -0.0142780813
1.1538314383 -0.0120481584
1.1538177478 -0.0097369357
1.1538072865 -0.0073602854
1.1537999171 -0.0049343409
1.1537955375 -0.0024754282
1.1516991143 0.0000000000
1.1516988507 0.0047604066
1.1516981595 0.0094931221
1.1516973375 0.0141704616
1.1516968732 0.0187647549
1.1516974376 0.0232483626
1.1516998707 0.0275937013
1.1517051643 0.0317732819
1.1517144404 0.0357597637
1.1517289252 0.0395260287
1.1517499184 0.0430452771
1.1517787576 0.0462911488
1.1518167789 0.0492378726
1.1518652724 0.0518604449
1.1519254339 0.0541348405
1.1519983134 0.0560382558
1.1520847618 0.0575493845
1.1521853756 0.0586487244
1.1523004438 0.0593189136
1.1524298970 0.0595450906
1.1525732625 0.0593152735
1.1527296271 0.0586207503
1.1528976121 0.0574564688
1.1530753619 0.0558214166
1.1532605502 0.0537189747
1.1534504054 0.0511572313
1.1536417574 0.0481492382
1.1538311065 0.0447131932
1.1540147129 0.0408725322
1.1541887068 0.0366559168
1.1543492123 0.0320971046
1.1544924841 0.0272346945
1.1546150468 0.0221117437
1.1547138322 0.0167752579
1.1547863048 0.0112755643
1.1548305705 0.0056655805
1.1548454578 0.0000000000
1.1548305705 -0.0056655805
1.1547863048 -0.0112755643
1.1547138322 -0.0167752579
1.1546150468 -0.0221117437
1.1544924841 -0.0272346945
1.1543492123 -0.0320971046
1.1541887068 -0.0366559168
1.1540147129 -0.0408725322
1.1538311065 -0.0447131932
1.1536417574 -0.0481492382
1.1534504054 -0.0511572313
1.1532605502 -0.0537189747
1.1530753619 -0.0558214166
1.1528976121 -0.0574564688
1.1527296271 -0.0586207503
1.1525732625 -0.0593152735
1.1524298970 -0.0595450906
1.1523004438 -0.0593189136
1.1521853756 -0.0586487244
1.1520847618 -0.0575493845
1.1519983134 -0.0560382558
1.1519254339 -0.0541348405
1.1518652724 -0.0518604449
1.1518167789 -0.0492378726
1.1517787576 -0.0462911488
1.1517499184 -0.0430452771
1.1517289252 -0.0395260287
1.1517144404 -0.0357597637
1.1517051643 -0.0317732819
1.1516998707 -0.0275937013
1.1516974376 -0.0232483626
1.1516968732 -0.0187647549
1.1516973375 -0.0141704616
1.1516981595 -0.0094931221
1.1516988507 -0.0047604066
1.1488209854 0.0000000000
1.1488162099 0.0068825447
1.1488020810 0.0137304524
1.1487791893 0.0205089728
1.1487485140 0.0271831334
1.1487114139 0.0337176402
1.1486696142 0.0400767918
1.1486251885 0.0462244134
1.1485805350 0.0521238151
1.1485383449 0.0577377810
1.1485015627 0.0630285958
1.1484733371 0.0679581147
1.1484569604 0.0724878853
1.1484557953 0.0765793280
1.1484731896 0.0801939823
1.1485123763 0.0832938274
1.1485763600 0.0858416822
1.1486677915 0.0878016909
1.1487888316 0.0891398967
1.1489410072 0.0898249053
1.1491250673 0.0898286328
1.1493408418 0.0891271326
1.1495871156 0.0877014845
1.1498615253 0.0855387281
1.1501604908 0.0826328109
1.1504791934 0.0789855163
1.1508116112 0.0746073285
1.1511506208 0.0695181855
1.1514881718 0.0637480675
1.1518155337 0.0573373660
1.1521236122 0.0503369839
1.1524033203 0.0428081222
1.1526459879 0.0348217234
1.1528437832 0.0264575595
1.1529901164 0.0178029711
1.1530799962 0.0089512899
1.1531103089 0.0000000000
1.1530799962 -0.0089512899
1.1529901164 -0.0178029711
1.1528437832 -0.0264575595
1.1526459879 -0.0348217234
1.1524033203 -0.0428081222
1.1521236122 -0.0503369839
1.1518155337 -0.0573373660
1.1514881718 -0.0637480675
1.1511506208 -0.0695181855
1.1508116112 -0.0746073285
1.1504791934 -0.0789855163
1.1501604908 -0.0826328109
1.1498615253 -0.0855387281
1.1495871156 -0.0877014845
1.1493408418 -0.0891271326
1.1491250673 -0.0898286328
1.1489410072 -0.0898249053
1.1487888316 -0.0891398967
1.1486677915 -0.0878016909
1.1485763600 -0.0858416822
1.1485123763 -0.0832938274
1.1484731896 -0.0801939823
1.1484557953 -0.0765793280
1.1484569604 -0.0724878853
1.1484733371 -0.0679581147
1.1485015627 -0.0630285958
1.1485383449 -0.0577377810
1.1485805350 -0.0521238151
1.1486251885 -0.0462244134
1.1486696142 -0.0400767918
1.1487114139 -0.0337176402
1.1487485140 -0.0271831334
1.1487791893 -0.0205089728
1.1488020810 -0.0137304524
1.1488162099 -0.0068825447
1.1451721933 0.0000000000
1.1451603456 0.0088648465
1.1451250928 0.0176915039
1.1450673062 0.0264415254
1.1449884383 0.0350759529
1.1448905216 0.0435550714
1.1447761673 0.0518381779
1.1446485595 0.0598833681
1.1445114455 0.0676473494
1.1443691185 0.0750852859
1.1442263907 0.0821506866
1.1440885525 0.0887953452
1.1439613158 0.0949693452
1.1438507357 0.1006211438
1.1437631074 0.1056977498
1.1437048339 0.1101450139
1.1436822610 0.1139080479
1.1437014771 0.1169317936
1.1437680764 0.1191617571
1.1438868862 0.1205449262
1.1440616653 0.1210308828
1.1442947790 0.1205731136
1.1445868683 0.1191305179
1.1449365299 0.1166690939
1.1453400359 0.1131637708
1.1457911217 0.1086003341
1.1462808779 0.1029773701
1.1467977818 0.0963081313
1.1473278989 0.0886222051
1.1478552767 0.0799668504
1.1483625386 0.0704078589
1.1488316647 0.0600298056
1.1492449206 0.0489355681
1.1495858749 0.0372450403
1.1498404224 0.0250930137
1.1499977177 0.0126262699
1.1500509276 0.0000000000
1.1499977177 -0.0126262699
1.1498404224 -0.0250930137
1.1495858749 -0.0372450403
1.1492449206 -0.0489355681
1.1488316647 -0.0600298056
1.1483625386 -0.0704078589
1.1478552767 -0.0799668504
1.1473278989 -0.0886222051
1.1467977818 -0.0963081313
1.1462808779 -0.1029773701
1.1457911217 -0.1086003341
1.1453400359 -0.1131637708
1.1449365299 -0.1166690939
1.1445868683 -0.1191305179
1.1442947790 -0.1205731136
1.1440616653 -0.1210308828
1.1438868862 -0.1205449262
1.1437680764 -0.1191617571
1.1437014771 -0.1169317936
1.1436822610 -0.1139080479
1.1437048339 -0.1101450139
1.1437631074 -0.1056977498
1.1438507357 -0.1006211438
1.1439613158 -0.0949693452
1.1440885525 -0.0887953452
1.1442263907 -0.0821506866
1.1443691185 -0.0750852859
1.1445114455 -0.0676473494
1.1446485595 -0.0598833681
1.1447761673 -0.0518381779
1.1448905216 -0.0435550714
1.1449884383 -0.0350759529
1.1450673062 -0.0264415254
1.1451250928 -0.0176915039
1.1451603456 -0.0088648465
1.1407379559 0.0000000000
1.1407165959 0.0107268729
1.1406528772 0.0214147639
1.1405478874 0.0320242876
1.1404034493 0.0425152530
1.1402221353 0.0528462670
1.1400072859 0.0629743441
1.1397630308 0.0728545286
1.1394943099 0.0824395328
1.1392068914 0.0916794004
1.1389073831 0.1005212033
1.1386032307 0.1089087845
1.1383026988 0.1167825633
1.1380148261 0.1240794208
1.1377493459 0.1307326906
1.1375165630 0.1366722819
1.1373271761 0.1418249674
1.1371920350 0.1461148733
1.1371218222 0.1494642126
1.1371266519 0.1517943025
1.1372155819 0.1530269123
1.1373960407 0.1530859763
1.1376731839 0.1518997064
1.1380492022 0.1494031154
1.1385226246 0.1455409426
1.1390876719 0.1402709375
1.1397337393 0.1335674111
1.1404450954 0.1254249130
1.1412008937 0.1158618282
1.1419755866 0.1049236288
1.1427398045 0.0926854670
1.1434617216 0.0792537671
1.1441088649 0.0647664850
1.1446502492 0.0493917654
1.1450586496 0.0333248386
1.1453127680 0.0167831616
1.1453990288 0.0000000000
1.1453127680 -0.0167831616
1.1450586496 -0.0333248386
1.1446502492 -0.0493917654
1.1441088649 -0.0647664850
1.1434617216 -0.0792537671
1.1427398045 -0.0926854670
1.1419755866 -0.1049236288
1.1412008937 -0.1158618282
1.1404450954 -0.1254249130
1.1397337393 -0.1335674111
1.1390876719 -0.1402709375
1.1385226246 -0.1455409426
1.1380492022 -0.1494031154
1.1376731839 -0.1518997064
1.1373960407 -0.1530859763
1.1372155819 -0.1530269123
1.1371266519 -0.1517943025
1.1371218222 -0.1494642126
1.1371920350 -0.1461148733
1.1373271761 -0.1418249674
1.1375165630 -0.1366722819
1.1377493459 -0.1307326906
1.1380148261 -0.1240794208
1.1383026988 -0.1167825633
1.1386032307 -0.1089087845
1.1389073831 -0.1005212033
1.1392068914 -0.0916794004
1.1394943099 -0.0824395328
1.1397630308 -0.0728545286
1.1400072859 -0.0629743441
1.1402221353 -0.0528462670
1.1404034493 -0.0425152530
1.1405478874 -0.0320242876
1.1406528772 -0.0214147639
1.1407165959 -0.0107268729
1.1354720355 0.0000000000
1.1354387364 0.0124856666
1.1353392374 0.0249338329
1.1351747408 0.0373064631
1.1349472734 0.0495644492
1.1346597206 0.0616670711
1.1343158730 0.0735714545
1.1339204832 0.0852320267
1.1334793325 0.0965999723
1.1329993025 0.1076226946
1.1324884486 0.1182432892
1.1319560692 0.1284000411
1.1314127631 0.1380259622
1.1308704652 0.1470483882
1.1303424467 0.1553886660
1.1298432658 0.1629619646
1.1293886480 0.1696772568
1.1289952747 0.1754375265
1.1286804535 0.1801402675
1.1284616467 0.1836783517
1.1283558307 0.1859413536
1.1283786680 0.1868174242
1.1285434840 0.1861958103
1.1288600594 0.1839701035
1.1293332772 0.1800422863
1.1299617026 0.1743275938
1.1307362200 0.1667601493
1.1316388996 0.1572992297
1.1326423155 0.1459358940
1.1337095525 0.1326995534
1.1347951355 0.1176639065
1.1358470375 0.1009515259
1.1368097999 0.0827363105
1.1376286059 0.0632430579
1.1382539351 0.0427435977
1.1386462366 0.0215492699
1.1387799510 0.0000000000
1.1386462366 -0.0215492699
1.1382539351 -0.0427435977
1.1376286059 -0.0632430579
1.1368097999 -0.0827363105
1.1358470375 -0.1009515259
1.1347951355 -0.1176639065
1.1337095525 -0.1326995534
1.1326423155 -0.1459358940
1.1316388996 -0.1572992297
1.1307362200 -0.1667601493
1.1299617026 -0.1743275938
1.1293332772 -0.1800422863
1.1288600594 -0.1839701035
1.1285434840 -0.1861958103
1.1283786680 -0.1868174242
1.1283558307 -0.1859413536
1.1284616467 -0.1836783517
1.1286804535 -0.1801402675
1.1289952747 -0.1754375265
1.1293886480 -0.1696772568
1.1298432658 -0.1629619646
1.1303424467 -0.1553886660
1.1308704652 -0.1470483882
1.1314127631 -0.1380259622
1.1319560692 -0.1284000411
1.1324884486 -0.1182432892
1.1329993025 -0.1076226946
1.1334793325 -0.0965999723
1.1339204832 -0.0852320267
1.1343158730 -0.0735714545
1.1346597206 -0.0616670711
1.1349472734 -0.0495644492
1.1351747408 -0.0373064631
1.1353392374 -0.0249338329
1.1354387364 -0.0124856666
1.1292876493 0.0000000000
1.1292398832 0.0141565546
1.1290969762 0.0282789960
1.1288601132 0.0423325674
1.1285313062 0.0562812196
1.1281134500 0.0700869503
1.1276103996 0.0837091271
1.1270270693 0.0971037910
1.1263695530 0.1102229371
1.1256452626 0.1230137726
1.1248630832 0.1354179551
1.1240335391 0.1473708174
1.1231689647 0.1588005904
1.1222836696 0.1696276436
1.1213940823 0.1797637684
1.1205188549 0.1891115443
1.1196788986 0.1975638377
1.1188973190 0.2050035022
1.1181992049 0.2113033685
1.1176112204 0.2163266327
1.1171609405 0.2199277811
1.1168758674 0.2219542099
1.1167820694 0.2222487285
1.1169024017 0.2206531469
1.1172543007 0.2170131550
1.1178472078 0.2111846731
1.1186797633 0.2030417940
1.1197370340 0.1924863070
1.1209881684 0.1794585937
1.1223850052 0.1639493952
1.1238622337 0.1460115771
1.1253396686 0.1257706128
1.1267270000 0.1034321567
1.1279309763 0.0792849141
1.1288644266 0.0536971991
1.1294559361 0.0271061961
1.1296585646 0.0000000000
1.1294559361 -0.0271061961
1.1288644266 -0.0536971991
1.1279309763 -0.0792849141
1.1267270000 -0.1034321567
1.1253396686 -0.1257706128
1.1238622337 -0.1460115771
1.1223850052 -0.1639493952
1.1209881684 -0.1794585937
1.1197370340 -0.1924863070
1.1186797633 -0.2030417940
1.1178472078 -0.2111846731
1.1172543007 -0.2170131550
1.1169024017 -0.2206531469
1.1167820694 -0.2222487285
1.1168758674 -0.2219542099
1.1171609405 -0.2199277811
1.1176112204 -0.2163266327
1.1181992049 -0.2113033685
1.1188973190 -0.2050035022
1.1196788986 -0.1975638377
1.1205188549 -0.1891115443
1.1213940823 -0.1797637684
1.1222836696 -0.1696276436
1.1231689647 -0.1588005904
1.1240335391 -0.1473708174
1.1248630832 -0.1354179551
1.1256452626 -0.1230137726
1.1263695530 -0.1102229371
1.1270270693 -0.0971037910
1.1276103996 -0.0837091271
1.1281134500 -0.0700869503
1.1285313062 -0.0562812196
1.1288601132 -0.0423325674
1.1290969762 -0.0282789960
1.1292398832 -0.0141565546
1.1220397762 0.0000000000
1.1219747711 0.0157539579
1.1217800865 0.0314788186
1.1214567292 0.0471447644
1.1210064275 0.0627205250
1.1204317074 0.0781726253
1.1197360000 0.0934646017
1.1189237831 0.1085561781
1.1180007562 0.1234023926
1.1169740518 0.1379526678
1.1158524815 0.1521498220
1.1146468176 0.1659290165
1.1133701050 0.1792166453
1.1120379988 0.1919291766
1.1106691135 0.2039719632
1.1092853661 0.2152380553
1.1079122840 0.2256070616
1.1065792349 0.2349441280
1.1053195213 0.2430991290
1.1041702597 0.2499062034
1.1031719435 0.2551838066
1.1023675650 0.2587355043
1.1018011524 0.2603517921
1.1015155711 0.2598132865
1.1015494566 0.2568956991
1.1019332071 0.2513770435
1.1026840852 0.2430475316
1.1038006853 0.2317225302
1.1052573228 0.2172587319
1.1069992628 0.1995732666
1.1089400742 0.1786647984
1.1109626068 0.1546347138
1.1129249589 0.1277054341
1.1146721291 0.0982319825
1.1160527733 0.0667026684
1.1169388295 0.0337256049
1.1172442918 0.0000000000
1.1169388295 -0.0337256049
1.1160527733 -0.0667026684
1.1146721291 -0.0982319825
1.1129249589 -0.1277054341
1.1109626068 -0.1546347138
1.1089400742 -0.1786647984
1.1069992628 -0.1995732666
1.1052573228 -0.2172587319
1.1038006853 -0.2317225302
1.1026840852 -0.2430475316
1.1019332071 -0.2513770435
1.1015494566 -0.2568956991
1.1015155711 -0.2598132865
1.1018011524 -0.2603517921
1.1023675650 -0.2587355043
1.1031719435 -0.2551838066
1.1041702597 -0.2499062034
1.1053195213 -0.2430991290
1.1065792349 -0.2349441280
1.1079122840 -0.2256070616
1.1092853661 -0.2152380553
1.1106691135 -0.2039719632
1.1120379988 -0.1919291766
1.1133701050 -0.1792166453
1.1146468176 -0.1659290165
1.1158524815 -0.1521498220
1.1169740518 -0.1379526678
1.1180007562 -0.1234023926
1.1189237831 -0.1085561781
1.1197360000 -0.0934646017
1.1204317074 -0.0781726253
1.1210064275 -0.0627205250
1.1214567292 -0.0471447644
1.1217800865 -0.0314788186
1.1219747711 -0.0157539579
1.1134901731 0.0000000000
1.1134047041 0.0172923990
1.1131485028 0.0345621506
1.1127222043 0.0517858440
1.1121269275 0.0689385258
1.1113643667 0.0859928909
1.1104369243 0.1029184268
1.1093478873 0.1196804964
1.1081016515 0.1362393439
1.1067039997 0.1525490095
1.1051624376 0.1685561380
1.1034865944 0.1841986699
1.1016886896 0.1994044060
1.0997840701 0.2140894410
1.0977918134 0.2281564697
1.0957353873 0.2414929805
1.0936433455 0.2539693651
1.0915500220 0.2654369980
1.0894961625 0.2757263685
1.0875294004 0.2846453894
1.0857044403 0.2919780642
1.0840827593 0.2974837689
1.0827315729 0.3008974992
1.0817217492 0.3019315590
1.0811243043 0.3002793156
1.0810051078 0.2956218182
1.0814175125 0.2876382499
1.0823928675 0.2760213047
1.0839293545 0.2604985545
1.0859803589 0.2408605207
1.0884446144 0.2169952629
1.0911614292 0.1889275973
1.0939149134 0.1568585039
1.0964505451 0.1211972584
1.0985049629 0.0825764698
1.0998455620 0.0418402728
1.1003115974 0.0000000000
1.0998455620 -0.0418402728
1.0985049629 -0.0825764698
1.0964505451 -0.1211972584
1.0939149134 -0.1568585039
1.0911614292 -0.1889275973
1.0884446144 -0.2169952629
1.0859803589 -0.2408605207
1.0839293545 -0.2604985545
1.0823928675 -0.2760213047
1.0814175125 -0.2876382499
1.0810051078 -0.2956218182
1.0811243043 -0.3002793156
1.0817217492 -0.3019315590
1.0827315729 -0.3008974992
1.0840827593 -0.2974837689
1.0857044403 -0.2919780642
1.0875294004 -0.2846453894
1.0894961625 -0.2757263685
1.0915500220 -0.2654369980
1.0936433455 -0.2539693651
1.0957353873 -0.2414929805
1.0977918134 -0.2281564697
1.0997840701 -0.2140894410
1.1016886896 -0.1994044060
1.1034865944 -0.1841986699
1.1051624376 -0.1685561380
1.1067039997 -0.1525490095
1.1081016515 -0.1362393439
1.1093478873 -0.1196804964
1.1104369243 -0.1029184268
1.1113643667 -0.0859928909
1.1121269275 -0.0689385258
1.1127222043 -0.0517858440
1.1131485028 -0.0345621506
1.1134047041 -0.0172923990
1.1032323520 0.0000000000
1.1031223853 0.0187881371
1.1027924870 0.0375613937
1.1022426816 0.0563041215
1.1014730744 0.0749991165
1.1004839512 0.0936267922
1.0992759235 0.1121642935
1.0978501259 0.1305845289
1.0962084731 0.1488551001
1.0943539863 0.1669371051
1.0922912014 0.1847837909
1.0900266721 0.2023390310
1.0875695823 0.2195356040
1.0849324839 0.2362932497
1.0821321742 0.2525164846
1.0791907217 0.2680921650
1.0761366447 0.2828867960
1.0730062281 0.2967436049
1.0698449428 0.3094794227
1.0667088892 0.3208814582
1.0636661306 0.3307041054
1.0607976922 0.3386660095
1.0581978849 0.3444477317
1.0559734557 0.3476905213
1.0542408790 0.3479969388
1.0531209151 0.3449344014
1.0527294244 0.3380431659
1.0531634821 0.3268508152
1.0544822798 0.3108959076
1.0566834378 0.2897638388
1.0596774661 0.2631376373
1.0632662430 0.2308644703
1.0671348362 0.1930339843
1.0708678308 0.1500567217
1.0739984683 0.1027213009
1.0760888717 0.0522028673
1.0768240100 0.0000000000
1.0760888717 -0.0522028673
1.0739984683 -0.1027213009
1.0708678308 -0.1500567217
1.0671348362 -0.1930339843
1.0632662430 -0.2308644703
1.0596774661 -0.2631376373
1.0566834378 -0.2897638388
1.0544822798 -0.3108959076
1.0531634821 -0.3268508152
1.0527294244 -0.3380431659
1.0531209151 -0.3449344014
1.0542408790 -0.3479969388
1.0559734557 -0.3476905213
1.0581978849 -0.3444477317
1.0607976922 -0.3386660095
1.0636661306 -0.3307041054
1.0667088892 -0.3208814582
1.0698449428 -0.3094794227
1.0730062281 -0.2967436049
1.0761366447 -0.2828867960
1.0791907217 -0.2680921650
1.0821321742 -0.2525164846
1.0849324839 -0.2362932497
1.0875695823 -0.2195356040
1.0900266721 -0.2023390310
1.0922912014 -0.1847837909
1.0943539863 -0.1669371051
1.0962084731 -0.1488551001
1.0978501259 -0.1305845289
1.0992759235 -0.1121642935
1.1004839512 -0.0936267922
1.1014730744 -0.0749991165
1.1022426816 -0.0563041215
1.1027924870 -0.0375613937
1.1031223853 -0.0187881371
1.0905828204 0.0000000000
1.0904428951 0.0202613318
1.0900228141 0.0405168419
1.0893216800 0.0607599776
1.0883380565 0.0809827016
1.0870700624 0.1011746918
1.0855155106 0.1213224711
1.0836721008 0.1414084407
1.0815376788 0.1614097875
1.0791105745 0.1812972359
1.0763900412 0.2010336090
1.0733768162 0.2205721615
1.0700738330 0.2398546437
1.0664871181 0.2588090536
1.0626269107 0.2773470308
1.0585090468 0.2953608476
1.0541566531 0.3127199551
1.0496021871 0.3292670512
1.0448898505 0.3448136507
1.0400783710 0.3591351650
1.0352440895 0.3719655398
1.0304841939 0.3829915580
1.0259197793 0.3918470162
1.0216981636 0.3981071291
1.0179935216 0.4012837555
1.0150043868 0.4008224280
1.0129459273 0.3961028189
1.0120342270 0.3864453296
1.0124593851 0.3711281607
1.0143447472 0.3494215651
1.0176921736 0.3206486324
1.0223195090 0.2842832754
1.0278073696 0.2400923027
1.0334857654 0.1883137002
1.0384977312 0.1298335857
1.0419610253 0.0662878175
1.0432002690 0.0000000000
1.0419610253 -0.0662878175
1.0384977312 -0.1298335857
1.0334857654 -0.1883137002
1.0278073696 -0.2400923027
1.0223195090 -0.2842832754
1.0176921736 -0.3206486324
1.0143447472 -0.3494215651
1.0124593851 -0.3711281607
1.0120342270 -0.3864453296
1.0129459273 -0.3961028189
1.0150043868 -0.4008224280
1.0179935216 -0.4012837555
1.0216981636 -0.3981071291
1.0259197793 -0.3918470162
1.0304841939 -0.3829915580
1.0352440895 -0.3719655398
1.0400783710 -0.3591351650
1.0448898505 -0.3448136507
1.0496021871 -0.3292670512
1.0541566531 -0.3127199551
1.0585090468 -0.2953608476
1.0626269107 -0.2773470308
1.0664871181 -0.2588090536
1.0700738330 -0.2398546437
1.0733768162 -0.2205721615
1.0763900412 -0.2010336090
1.0791105745 -0.1812972359
1.0815376788 -0.1614097875
1.0836721008 -0.1414084407
1.0855155106 -0.1213224711
1.0870700624 -0.1011746918
1.0883380565 -0.0809827016
1.0893216800 -0.0607599776
1.0900228141 -0.0405168419
1.0904428951 -0.0202613318
1.0770851160 0.0000000000
1.0769112599 0.0216915166
1.0763889713 0.0433872847
1.0755161014 0.0650909035
1.0742891112 0.0868046423
1.0727031386 0.1085287142
1.0707521029 0.1302604711
1.0684288549 0.1519934929
1.0657253876 0.1737165360
1.0626331258 0.1954123048
1.0591433202 0.2170560025
1.0552475765 0.2386136126
1.0509385625 0.2600398551
1.0462109437 0.2812757533
1.0410626144 0.3022457393
1.0354963037 0.3228542204
1.0295216550 0.3429815181
1.0231578927 0.3624790915
1.0164372042 0.3811639516
1.0094089694 0.3988121812
1.0021449537 0.4151514814
0.9947455256 0.4298526863
0.9873468324 0.4425202173
0.9801286170 0.4526814893
0.9733219049 0.4597753613
0.9672150073 0.4631398841
0.9621550135 0.4619999755
0.9585399973 0.4554565660
0.9567944618 0.4424808636
0.9573174687 0.4219218900
0.9603911626 0.3925440339
0.9660416191 0.3531250507
0.9738632382 0.3026598110
0.9828630237 0.2407134810
0.9914469367 0.1679113688
0.9977005652 0.0864073239
1.0000000000 0.0000000000
0.9977005652 -0.0864073239
0.9914469367 -0.1679113688
0.9828630237 -0.2407134810
0.9738632382 -0.3026598110
0.9660416191 -0.3531250507
0.9603911626 -0.3925440339
0.9573174687 -0.4219218900
0.9567944618 -0.4424808636
0.9585399973 -0.4554565660
0.9621550135 -0.4619999755
0.9672150073 -0.4631398841
0.9733219049 -0.4597753613
0.9801286170 -0.4526814893
0.9873468324 -0.4425202173
0.9947455256 -0.4298526863
1.0021449537 -0.4151514814
1.0094089694 -0.3988121812
1.0164372042 -0.3811639516
1.0231578927 -0.3624790915
1.0295216550 -0.3429815181
1.0354963037 -0.3228542204
1.0410626144 -0.3022457393
1.0462109437 -0.2812757533
1.0509385625 -0.2600398551
1.0552475765 -0.2386136126
1.0591433202 -0.2170560025
1.0626331258 -0.1954123048
1.0657253876 -0.1737165360
1.0684288549 -0.1519934929
1.0707521029 -0.1302604711
1.0727031386 -0.1085287142
1.0742891112 -0.0868046423
1.0755161014 -0.0650909035
1.0763889713 -0.0433872847
1.0769112599 -0.0216915166
1.0637870148 0.0000000000
1.0635767466 0.0230629333
1.0629447028 0.0461409043
1.0618871678 0.0692484150
1.0603979574 0.0923988706
1.0584684366 0.1156039681
1.0560875516 0.1388730052
1.0532418894 0.1622120793
1.0499157751 0.1856231397
1.0460914294 0.2091028528
1.0417492121 0.2326412295
1.0368679872 0.2562199588
1.0314256591 0.2798103783
1.0253999451 0.3033710012
1.0187694698 0.3268445069
1.0115152966 0.3501540840
1.0036230451 0.3731990027
0.9950857894 0.3958492757
0.9859079819 0.4179392532
0.9761107150 0.4392599826
0.9657386935 0.4595501544
0.9548693504 0.4784854348
0.9436245665 0.4956659541
0.9321853958 0.5106016416
0.9208099691 0.5226949275
0.9098541629 0.5312199972
0.8997933470 0.5352972028
0.8912409609 0.5338604401
0.8849547228 0.5256147288
0.8818122393 0.5089826483
0.8827226046 0.4820466751
0.8884197688 0.4425215183
0.8990708251 0.3878564314
0.9136814085 0.3156838697
0.9295060229 0.2249173717
0.9421211611 0.1175284989
0.9469885889 0.0000000000
0.9421211611 -0.1175284989
0.9295060229 -0.2249173717
0.9136814085 -0.3156838697
0.8990708251 -0.3878564314
0.8884197688 -0.4425215183
0.8827226046 -0.4820466751
0.8818122393 -0.5089826483
0.8849547228 -0.5256147288
0.8912409609 -0.5338604401
0.8997933470 -0.5352972028
0.9098541629 -0.5312199972
0.9208099691 -0.5226949275
0.9321853958 -0.5106016416
0.9436245665 -0.4956659541
0.9548693504 -0.4784854348
0.9657386935 -0.4595501544
0.9761107150 -0.4392599826
0.9859079819 -0.4179392532
0.9950857894 -0.3958492757
1.0036230451 -0.3731990027
1.0115152966 -0.3501540840
1.0187694698 -0.3268445069
1.0253999451 -0.3033710012
1.0314256591 -0.2798103783
1.0368679872 -0.2562199588
1.0417492121 -0.2326412295
1.0460914294 -0.2091028528
1.0499157751 -0.1856231397
1.0532418894 -0.1622120793
1.0560875516 -0.1388730052
1.0584684366 -0.1156039681
1.0603979574 -0.0923988706
1.0618871678 -0.0692484150
1.0629447028 -0.0461409043
1.0635767466 -0.0230629333
1.0506798937 0.0000000000
1.0504309170 0.0243774626
1.0496821236 0.0487812855
1.0484279108 0.0732374432
1.0466588978 0.0977711157
1.0443618643 0.1224062301
1.0415196714 0.1471649267
1.0381111695 0.1720669173
1.0341111074 0.1971287009
1.0294900546 0.2223625912
1.0242143616 0.2477755057
1.0182461903 0.2733674522
1.0115436588 0.2991296360
1.0040611666 0.3250420945
0.9957499907 0.3510707482
0.9865592792 0.3771637343
0.9764376188 0.4032468672
0.9653354222 0.4292180456
0.9532084693 0.4549404058
0.9400230629 0.4802340025
0.9257634182 0.5048657879
0.9104421144 0.5285376594
0.8941146958 0.5508723382
0.8768998185 0.5713967965
0.8590066746 0.5895227791
0.8407717261 0.6045234440
0.8227068861 0.6155038548
0.8055607732 0.6213601365
0.7903924734 0.6207161019
0.7786504339 0.6118149440
0.7722297147 0.5923256874
0.7734279872 0.5590059023
0.7845875714 0.5071876903
0.8069395512 0.4303003643
0.8379477171 0.3205787837
0.8677491761 0.1738950546
0.8805682564 0.0000000000
0.8677491761 -0.1738950546
0.8379477171 -0.3205787837
0.8069395512 -0.4303003643
0.7845875714 -0.5071876903
0.7734279872 -0.5590059023
0.7722297147 -0.5923256874
0.7786504339 -0.6118149440
0.7903924734 -0.6207161019
0.8055607732 -0.6213601365
0.8227068861 -0.6155038548
0.8407717261 -0.6045234440
0.8590066746 -0.5895227791
0.8768998185 -0.5713967965
0.8941146958 -0.5508723382
0.9104421144 -0.5285376594
0.9257634182 -0.5048657879
0.9400230629 -0.4802340025
0.9532084693 -0.4549404058
0.9653354222 -0.4292180456
0.9764376188 -0.4032468672
0.9865592792 -0.3771637343
0.9957499907 -0.3510707482
1.0040611666 -0.3250420945
1.0115436588 -0.2991296360
1.0182461903 -0.2733674522
1.0242143616 -0.2477755057
1.0294900546 -0.2223625912
1.0341111074 -0.1971287009
1.0381111695 -0.1720669173
1.0415196714 -0.1471649267
1.0443618643 -0.1224062301
1.0466588978 -0.0977711157
1.0484279108 -0.0732374432
1.0496821236 -0.0487812855
1.0504309170 -0.0243774626
1.0377554654 0.0000000000
1.0374656553 0.0256368915
1.0365936326 0.0513118393
1.0351315867 0.0770626929
1.0330663857 0.1029268668
1.0303794058 0.1289410689
1.0270462927 0.1551409600
1.0230366556 0.1815607149
1.0183136977 0.2082324507
1.0128337873 0.2351854790
1.0065459798 0.2624453282
0.9993915078 0.2900324706
0.9913032648 0.3179606704
0.9822053277 0.3462348498
0.9720125840 0.3748483453
0.9606305655 0.4037793978
0.9479556423 0.4329866878
0.9338758030 0.4624036936
0.9182723565 0.4919316196
0.9010230395 0.5214306234
0.8820072319 0.5507090744
0.8611142849 0.5795106283
0.8382563840 0.6074990232
0.8133879523 0.6342407275
0.7865343896 0.6591858991
0.7578340541 0.6816484749
0.7275989983 0.7007862924
0.6964025155 0.7155810540
0.6652060709 0.7248134043
0.6355471271 0.7270147914
0.6098277854 0.7203410827
0.5917793872 0.7022158810
0.5872196987 0.6683286055
0.6050720292 0.6098523628
0.6568003120 0.5061777424
0.7417180334 0.3132902312
0.7953336454 0.0000000000
0.7417180334 -0.3132902312
0.6568003120 -0.5061777424
0.6050720292 -0.6098523628
0.5872196987 -0.6683286055
0.5917793872 -0.7022158810
0.6098277854 -0.7203410827
0.6355471271 -0.7270147914
0.6652060709 -0.7248134043
0.6964025155 -0.7155810540
0.7275989983 -0.7007862924
0.7578340541 -0.6816484749
0.7865343896 -0.6591858991
0.8133879523 -0.6342407275
0.8382563840 -0.6074990232
0.8611142849 -0.5795106283
0.8820072319 -0.5507090744
0.9010230395 -0.5214306234
0.9182723565 -0.4919316196
0.9338758030 -0.4624036936
0.9479556423 -0.4329866878
0.9606305655 -0.4037793978
0.9720125840 -0.3748483453
0.9822053277 -0.3462348498
0.9913032648 -0.3179606704
0.9993915078 -0.2900324706
1.0065459798 -0.2624453282
1.0128337873 -0.2351854790
1.0183136977 -0.2082324507
1.0230366556 -0.1815607149
1.0270462927 -0.1551409600
1.0303794058 -0.1289410689
1.0330663857 -0.1029268668
1.0351315867 -0.0770626929
1.0365936326 -0.0513118393
1.0374656553 -0.0256368915
1.0250057542 0.0000000000
1.0246731447 0.0268429174
1.0236718912 0.0537358114
1.0219916576 0.0807286525
1.0196150110 0.1078713818
1.0165171082 0.1352138504
1.0126652490 0.1628057014
1.0080182856 0.1906961668
1.0025258796 0.2189337475
0.9961275929 0.2475657353
0.9887517998 0.2766375218
0.9803144062 0.3061916274
0.9707173664 0.3362663597
0.9598469923 0.3668939842
0.9475720609 0.3980982600
0.9337417472 0.4298911455
0.9181834417 0.4622684324
0.9007005640 0.4952040032
0.8810705675 0.5286423405
0.8590434533 0.5624888541
0.8343412988 0.5965975442
0.8066595725 0.6307555332
0.7756713815 0.6646641224
0.7410362907 0.6979163866
0.7024159503 0.7299720684
0.6594993902 0.7601319248
0.6120412456 0.7875160121
0.5599158819 0.8110539095
0.5031885292 0.8294994731
0.4421998814 0.8414873072
0.3776519812 0.8456498289
0.3106707775 0.8408071908
0.2428083414 0.8262207192
0.1759451045 0.8018614505
0.1120730935 0.7686007921
0.0529907967 0.7282132709
0.0000000000 0.0000000000
0.0529907967 -0.7282132709
0.1120730935 -0.7686007921
0.1759451045 -0.8018614505
0.2428083414 -0.8262207192
0.3106707775 -0.8408071908
0.3776519812 -0.8456498289
0.4421998814 -0.8414873072
0.5031885292 -0.8294994731
0.5599158819 -0.8110539095
0.6120412456 -0.7875160121
0.6594993902 -0.7601319248
0.7024159503 -0.7299720684
0.7410362907 -0.6979163866
0.7756713815 -0.6646641224
0.8066595725 -0.6307555332
0.8343412988 -0.5965975442
0.8590434533 -0.5624888541
0.8810705675 -0.5286423405
0.9007005640 -0.4952040032
0.9181834417 -0.4622684324
0.9337417472 -0.4298911455
0.9475720609 -0.3980982600
0.9598469923 -0.3668939842
0.9707173664 -0.3362663597
0.9803144062 -0.3061916274
0.9887517998 -0.2766375218
0.9961275929 -0.2475657353
1.0025258796 -0.2189337475
1.0080182856 -0.1906961668
1.0126652490 -0.1628057014
1.0165171082 -0.1352138504
1.0196150110 -0.1078713818
1.0219916576 -0.0807286525
1.0236718912 -0.0537358114
1.0246731447 -0.0268429174
1.0124230726 0.0000000000
1.0120458451 0.0279971532
1.0109098035 0.0560562900
1.0090017750 0.0842396040
1.0062994854 0.1126096959
1.0027710693 0.1412297421
0.9983743629 0.1701636175
0.9930559568 0.1994759493
0.9867499804 0.2292320726
0.9793765771 0.2594978468
0.9708400253 0.2903392789
0.9610264456 0.3218218782
0.9498010255 0.3540096426
0.9370046798 0.3869635356
0.9224500559 0.4207392658
0.9059167814 0.4553841099
0.8871458514 0.4909324267
0.8658330590 0.5273993843
0.8416214027 0.5647722571
0.8140924679 0.6029984285
0.7827569008 0.6419689639
0.7470443005 0.6814962738
0.7062931937 0.7212840099
0.6597422562 0.7608869443
0.6065246315 0.7996582890
0.5456679660 0.8366818648
0.4761032906 0.8706868878
0.3966851700 0.8999437730
0.3062215971 0.9221387880
0.2035015213 0.9342178791
0.0872880173 0.9321578540
-0.0437722086 0.9105195549
-0.1912966640 0.8613584222
-0.3567426853 0.7714870546
-0.5370004260 0.6169304428
-0.7053597547 0.3613514656
-0.7824889099 0.0000000000
-0.7053597547 -0.3613514656
-0.5370004260 -0.6169304428
-0.3567426853 -0.7714870546
-0.1912966640 -0.8613584222
-0.0437722086 -0.9105195549
0.0872880173 -0.9321578540
0.2035015213 -0.9342178791
0.3062215971 -0.9221387880
0.3966851700 -0.8999437730
0.4761032906 -0.8706868878
0.5456679660 -0.8366818648
0.6065246315 -0.7996582890
0.6597422562 -0.7608869443
0.7062931937 -0.7212840099
0.7470443005 -0.6814962738
0.7827569008 -0.6419689639
0.8140924679 -0.6029984285
0.8416214027 -0.5647722571
0.8658330590 -0.5273993843
0.8871458514 -0.4909324267
0.9059167814 -0.4553841099
0.9224500559 -0.4207392658
0.9370046798 -0.3869635356
0.9498010255 -0.3540096426
0.9610264456 -0.3218218782
0.9708400253 -0.2903392789
0.9793765771 -0.2594978468
0.9867499804 -0.2292320726
0.9930559568 -0.1994759493
0.9983743629 -0.1701636175
1.0027710693 -0.1412297421
1.0062994854 -0.1126096959
1.0090017750 -0.0842396040
1.0109098035 -0.0560562900
1.0120458451 -0.0279971532
1.0000000000 0.0000000000
0.9995764724 0.0291011314
0.9983004973 0.0582762133
0.9961557633 0.0875996306
0.9931146296 0.1171466283
0.9891374258 0.1469937169
0.9841714334 0.1772190444
0.9781495086 0.2079027148
0.9709882937 0.2391270237
0.9625859430 0.2709765716
0.9528192719 0.3035381938
0.9415402125 0.3369006207
0.9285714286 0.3711537445
0.9137009096 0.4063873125
0.8966753248 0.4426887867
0.8771918744 0.4801399956
0.8548883363 0.5188120396
0.8293309769 0.5587576673
0.8000000000 0.6000000000
0.7662722811 0.6425159852
0.7274013586 0.6862122583
0.6824951491 0.7308901227
0.6304928646 0.7761950449
0.5701445306 0.8215444079
0.5000000000 0.8660254038
0.4184204539 0.9082534469
0.3236355039 0.9461818328
0.2138846453 0.9768589246
0.0877031899 0.9961466511
-0.0555649738 0.9984550734
-0.2149406642 0.9766271094
-0.3866387680 0.9222312416
-0.5627187353 0.8266484289
-0.7301166458 0.6833225326
-0.8711027335 0.4911008324
-0.9662657587 0.2575470511
-1.0000000000 0.0000000000
-0.9662657587 -0.2575470511
-0.8711027335 -0.4911008324
-0.7301166458 -0.6833225326
-0.5627187353 -0.8266484289
-0.3866387680 -0.9222312416
-0.2149406642 -0.9766271094
-0.0555649738 -0.9984550734
0.0877031899 -0.9961466511
0.2138846453 -0.9768589246
0.3236355039 -0.9461818328
0.4184204539 -0.9082534469
0.5000000000 -0.8660254038
0.5701445306 -0.8215444079
0.6304928646 -0.7761950449
0.6824951491 -0.7308901227
0.7274013586 -0.6862122583
0.7662722811 -0.6425159852
0.8000000000 -0.6000000000
0.8293309769 -0.5587576673
0.8548883363 -0.5188120396
0.8771918744 -0.4801399956
0.8966753248 -0.4426887867
0.9137009096 -0.4063873125
0.9285714286 -0.3711537445
0.9415402125 -0.3369006207
0.9528192719 -0.3035381938
0.9625859430 -0.2709765716
0.9709882937 -0.2391270237
0.9781495086 -0.2079027148
0.9841714334 -0.1772190444
0.9891374258 -0.1469937169
0.9931146296 -0.1171466283
0.9961557633 -0.0875996306
0.9983004973 -0.0582762133
0.9995764724 -0.0291011314


==> figures/deformed_hull_rho1p5_s0p5.dat <==
1.1554549696 0.0000000000
1.1554546512 0.0006457796
1.1554536965 0.0012911664
1.1554521065 0.0019357681
1.1554498834 0.0025791928
1.1554470298 0.0032210496
1.1554435491 0.0038609491
1.1554394458 0.0044985031
1.1554347247 0.0051333256
1.1554293917 0.0057650327
1.1554234532 0.0063932427
1.1554169166 0.0070175772
1.1554093462 0.0076836759
1.1554013128 0.0083624149
1.1553926256 0.0090360409
1.1553832954 0.0097041469
1.1553733339 0.0103663305
1.1553627536 0.0110221941
1.1553515674 0.0116713450
1.1553397891 0.0123133962
1.1553274333 0.0129479663
1.1553145148 0.0135746798
1.1552889846 0.0147559722
1.1552739608 0.0154276353
1.1552583506 0.0160898780
1.1552421732 0.0167423116
1.1552254486 0.0173845554
1.1552081971 0.0180162370
1.1551665479 0.0194640611
1.1551469045 0.0201336730
1.1551267340 0.0207909949
1.1551060613 0.0214356520
1.1550849116 0.0220672797
1.1550272892 0.0237143053
1.1550035742 0.0243772808
1.1549794042 0.0250253915
1.1549548087 0.0256582808
1.1548822592 0.0274462778
1.1548550022 0.0281048551
1.1548273612 0.0287463055
1.1547993696 0.0293702890
1.1547111664 0.0312886261
1.1546804806 0.0319322639
1.1546495057 0.0325564889
1.1545475114 0.0345586646
1.1545138373 0.0351978717
1.1544799521 0.0358156933
1.1543638223 0.0378960519
1.1543272752 0.0385240164
1.1541992604 0.0406462789
1.1541600683 0.0412811218
1.1539990877 0.0437661618
1.1539572949 0.0443911774
1.1538036920 0.0466058685
1.1537593972 0.0472301476
1.1535934113 0.0494806991
1.1535467047 0.0501007761
1.1533682122 0.0523852922
1.1533192083 0.0529976578
1.1531024708 0.0556189501
1.1528999239 0.0579553715
1.1528464980 0.0585593677
1.1526034360 0.0612224901
1.1523477080 0.0639030715
1.1520792769 0.0665995035
1.1518288319 0.0690172724
1.1515358142 0.0717441184
1.1512299882 0.0744828582
1.1509113589 0.0772318113
1.1505799437 0.0799892814
1.1502706152 0.0824762287
1.1499142682 0.0852538015
1.1495814909 0.0877625294
1.1492000894 0.0905569021
1.1488059688 0.0933531473
1.1483992113 0.0961495095
1.1480178015 0.0987015061
1.1472195929 0.1038303733
1.1467626864 0.1066548057
1.1458910021 0.1118364931
1.1453961632 0.1146727079
1.1444493284 0.1199051440
1.1439164137 0.1227475712
1.1434110215 0.1253838859
1.1423613839 0.1306818365
1.1412589739 0.1360141453
1.1406481918 0.1388754841
1.1400634069 0.1415605343
1.1388524525 0.1469568255
1.1375852120 0.1523886750
1.1362602966 0.1578568694
1.1348762441 0.1633622223
1.1334315138 0.1689055755
1.1319244818 0.1744878012
1.1303534350 0.1801098036
1.1287165648 0.1857725213
1.1270119606 0.1914769295
1.1252376022 0.1972240423
1.1233913512 0.2030149156
1.1214709424 0.2088506502
1.1194739733 0.2147323950
1.1173978930 0.2206613504
1.1163158987 0.2236813789
1.1141077938 0.2297086429
1.1118126511 0.2357878653
1.1094272412 0.2419205003
1.1069481144 0.2481080773
1.1043128987 0.2544944344
1.1016223167 0.2608291540
1.0988250086 0.2672256479
1.0959163312 0.2736858702
1.0927801877 0.2804547990
1.0896158988 0.2870877898
1.0863225157 0.2937931083
1.0827315729 0.3008974992
1.0791380509 0.3077999217
1.0753924513 0.3147851873
1.0732460102 0.3187059415
1.0692293716 0.3258714241
1.0669073188 0.3299155796
1.0625908350 0.3372765889
1.0580775225 0.3447405664
1.0554230079 0.3490294683
1.0505528503 0.3567165293
1.0476623403 0.3611628222
1.0423906640 0.3690942810
1.0368516810 0.3771576772
1.0335058650 0.3819148039
1.0274967311 0.3902544483
1.0213305924 0.3986893644
1.0176026203 0.4037468661
1.0111695129 0.4123917709
1.0045896352 0.4211260525
0.9978591836 0.4299489821
0.9936266540 0.4354409284
0.9865896941 0.4444864268
0.9793879776 0.4536214511
0.9720173583 0.4628447003
0.9644736646 0.4721546783
0.9594637583 0.4782743976
0.9515563020 0.4878184376
0.9434596854 0.4974479887
0.9351694962 0.5071607500
0.9309504400 0.5120475463
0.9250901395 0.5187857084
0.9162777725 0.5287787425
0.9072520347 0.5388498142
0.9007454610 0.5460064205
0.8960262880 0.5511535062
0.8864150818 0.5615026218
0.8765696764 0.5719214216
0.8664857550 0.5824053181
0.8613530538 0.5876701501
0.8535320205 0.5956115423
0.8427770982 0.6063558406
0.8317628953 0.6171516455
0.8230342333 0.6255553796
0.8172591148 0.6310571089
0.8114150043 0.6365689351
0.7995182780 0.6476192605
0.7873412816 0.6586988973
0.7748817306 0.6698000457
0.7685454282 0.6753561623
0.7621378753 0.6809145905
0.7512033643 0.6902813754
0.7377581483 0.7015579057
0.7240160244 0.7128256229
0.7118027024 0.7226228444
0.7045938327 0.7283230969
0.6973084148 0.7340159532
0.6825090485 0.7453744526
0.6674074067 0.7566883072
0.6520072325 0.7679475701
0.6363132338 0.7791424826
0.6211759511 0.7896809194
0.6129629019 0.7953016577
0.5963195671 0.8064764370
0.5793935729 0.8175550244
0.5621942006 0.8285293733
0.5447317176 0.8393923342
0.5270173237 0.8501378090
0.5090630808 0.8607609063
0.4898211137 0.8718229617
0.4688375941 0.8832843882
0.4469918494 0.8945380297
0.4242499598 0.9055451240
0.4005776609 0.9162628103
0.3759405661 0.9266437777
0.3503044360 0.9366358962
0.3236355039 0.9461818328
0.2959008631 0.9552186552
0.2670689272 0.9636774295
0.2371099697 0.9714828163
0.2059967535 0.9785526749
0.1737052611 0.9847976860
0.1402155324 0.9901210050
0.1055126226 0.9944179637
0.0695876858 0.9975758387
0.0324391923 0.9994737109
-0.0059257164 0.9999824428
-0.0454897345 0.9989648062
-0.0862237657 0.9962757963
-0.1280851727 0.9917631716
-0.1710159242 0.9852682648
-0.2149406642 0.9766271094
-0.2597647475 0.9656719298
-0.3053722939 0.9522330398
-0.3516243292 0.9361411919
-0.3983571017 0.9172304070
-0.4453806730 0.8953413071
-0.4924779025 0.8703249482
-0.5394039562 0.8420471317
-0.5858864777 0.8103931362
-0.6316265638 0.7752727804
-0.6763006766 0.7366256816
-0.7195636078 0.6944265363
-0.7610525753 0.6486902016
-0.8003924884 0.5994763252
-0.8372023553 0.5468932404
-0.8711027335 0.4911008324
-0.9017240452 0.4323120937
-0.9287154927 0.3707931143
-0.9517542396 0.3068613162
-0.9705544535 0.2408818232
-0.9848757756 0.1732619595
-0.9945307700 0.1044439923
-0.9993909369 0.0348963486
-0.9993909369 -0.0348963486
-0.9945307700 -0.1044439923
-0.9848757756 -0.1732619595
-0.9705544535 -0.2408818232
-0.9517542396 -0.3068613162
-0.9287154927 -0.3707931143
-0.9017240452 -0.4323120937
-0.8711027335 -0.4911008324
-0.8372023553 -0.5468932404
-0.8003924884 -0.5994763252
-0.7610525753 -0.6486902016
-0.7195636078 -0.6944265363
-0.6763006766 -0.7366256816
-0.6316265638 -0.7752727804
-0.5858864777 -0.8103931362
-0.5394039562 -0.8420471317
-0.4924779025 -0.8703249482
-0.4453806730 -0.8953413071
-0.3983571017 -0.9172304070
-0.3516243292 -0.9361411919
-0.3053722939 -0.9522330398
-0.2597647475 -0.9656719298
-0.2149406642 -0.9766271094
-0.1710159242 -0.9852682648
-0.1280851727 -0.9917631716
-0.0862237657 -0.9962757963
-0.0454897345 -0.9989648062
-0.0059257164 -0.9999824428
0.0324391923 -0.9994737109
0.0695876858 -0.9975758387
0.1055126226 -0.9944179637
0.1402155324 -0.9901210050
0.1737052611 -0.9847976860
0.2059967535 -0.9785526749
0.2371099697 -0.9714828163
0.2670689272 -0.9636774295
0.2959008631 -0.9552186552
0.3236355039 -0.9461818328
0.3503044360 -0.9366358962
0.3759405661 -0.9266437777
0.4005776609 -0.9162628103
0.4242499598 -0.9055451240
0.4469918494 -0.8945380297
0.4688375941 -0.8832843882
0.4898211137 -0.8718229617
0.5090630808 -0.8607609063
0.5270173237 -0.8501378090
0.5447317176 -0.8393923342
0.5621942006 -0.8285293733
0.5793935729 -0.8175550244
0.5963195671 -0.8064764370
0.6129629019 -0.7953016577
0.6211759511 -0.7896809194
0.6363132338 -0.7791424826
0.6520072325 -0.7679475701
0.6674074067 -0.7566883072
0.6825090485 -0.7453744526
0.6973084148 -0.7340159532
0.7045938327 -0.7283230969
0.7118027024 -0.7226228444
0.7240160244 -0.7128256229
0.7377581483 -0.7015579057
0.7512033643 -0.6902813754
0.7621378753 -0.6809145905
0.7685454282 -0.6753561623
0.7748817306 -0.6698000457
0.7873412816 -0.6586988973
0.7995182780 -0.6476192605
0.8114150043 -0.6365689351
0.8172591148 -0.6310571089
0.8230342333 -0.6255553796
0.8317628953 -0.6171516455
0.8427770982 -0.6063558406
0.8535320205 -0.5956115423
0.8613530538 -0.5876701501
0.8664857550 -0.5824053181
0.8765696764 -0.5719214216
0.8864150818 -0.5615026218
0.8960262880 -0.5511535062
0.9007454610 -0.5460064205
0.9072520347 -0.5388498142
0.9162777725 -0.5287787425
0.9250901395 -0.5187857084
0.9309504400 -0.5120475463
0.9351694962 -0.5071607500
0.9434596854 -0.4974479887
0.9515563020 -0.4878184376
0.9594637583 -0.4782743976
0.9644736646 -0.4721546783
0.9720173583 -0.4628447003
0.9793879776 -0.4536214511
0.9865896941 -0.4444864268
0.9936266540 -0.4354409284
0.9978591836 -0.4299489821
1.0045896352 -0.4211260525
1.0111695129 -0.4123917709
1.0176026203 -0.4037468661
1.0213305924 -0.3986893644
1.0274967311 -0.3902544483
1.0335058650 -0.3819148039
1.0368516810 -0.3771576772
1.0423906640 -0.3690942810
1.0476623403 -0.3611628222
1.0505528503 -0.3567165293
1.0554230079 -0.3490294683
1.0580775225 -0.3447405664
1.0625908350 -0.3372765889
1.0669073188 -0.3299155796
1.0692293716 -0.3258714241
1.0732460102 -0.3187059415
1.0753924513 -0.3147851873
1.0791380509 -0.3077999217
1.0827315729 -0.3008974992
1.0863225157 -0.2937931083
1.0896158988 -0.2870877898
1.0927801877 -0.2804547990
1.0959163312 -0.2736858702
1.0988250086 -0.2672256479
1.1016223167 -0.2608291540
1.1043128987 -0.2544944344
1.1069481144 -0.2481080773
1.1094272412 -0.2419205003
1.1118126511 -0.2357878653
1.1141077938 -0.2297086429
1.1163158987 -0.2236813789
1.1173978930 -0.2206613504
1.1194739733 -0.2147323950
1.1214709424 -0.2088506502
1.1233913512 -0.2030149156
1.1252376022 -0.1972240423
1.1270119606 -0.1914769295
1.1287165648 -0.1857725213
1.1303534350 -0.1801098036
1.1319244818 -0.1744878012
1.1334315138 -0.1689055755
1.1348762441 -0.1633622223
1.1362602966 -0.1578568694
1.1375852120 -0.1523886750
1.1388524525 -0.1469568255
1.1400634069 -0.1415605343
1.1406481918 -0.1388754841
1.1412589739 -0.1360141453
1.1423613839 -0.1306818365
1.1434110215 -0.1253838859
1.1439164137 -0.1227475712
1.1444493284 -0.1199051440
1.1453961632 -0.1146727079
1.1458910021 -0.1118364931
1.1467626864 -0.1066548057
1.1472195929 -0.1038303733
1.1480178015 -0.0987015061
1.1483992113 -0.0961495095
1.1488059688 -0.0933531473
1.1492000894 -0.0905569021
1.1495814909 -0.0877625294
1.1499142682 -0.0852538015
1.1502706152 -0.0824762287
1.1505799437 -0.0799892814
1.1509113589 -0.0772318113
1.1512299882 -0.0744828582
1.1515358142 -0.0717441184
1.1518288319 -0.0690172724
1.1520792769 -0.0665995035
1.1523477080 -0.0639030715
1.1526034360 -0.0612224901
1.1528464980 -0.0585593677
1.1528999239 -0.0579553715
1.1531024708 -0.0556189501
1.1533192083 -0.0529976578
1.1533682122 -0.0523852922
1.1535467047 -0.0501007761
1.1535934113 -0.0494806991
1.1537593972 -0.0472301476
1.1538036920 -0.0466058685
1.1539572949 -0.0443911774
1.1539990877 -0.0437661618
1.1541600683 -0.0412811218
1.1541992604 -0.0406462789
1.1543272752 -0.0385240164
1.1543638223 -0.0378960519
1.1544799521 -0.0358156933
1.1545138373 -0.0351978717
1.1545475114 -0.0345586646
1.1546495057 -0.0325564889
1.1546804806 -0.0319322639
1.1547111664 -0.0312886261
1.1547993696 -0.0293702890
1.1548273612 -0.0287463055
1.1548550022 -0.0281048551
1.1548822592 -0.0274462778
1.1549548087 -0.0256582808
1.1549794042 -0.0250253915
1.1550035742 -0.0243772808
1.1550272892 -0.0237143053
1.1550849116 -0.0220672797
1.1551060613 -0.0214356520
1.1551267340 -0.0207909949
1.1551469045 -0.0201336730
1.1551665479 -0.0194640611
1.1552081971 -0.0180162370
1.1552254486 -0.0173845554
1.1552421732 -0.0167423116
1.1552583506 -0.0160898780
1.1552739608 -0.0154276353
1.1552889846 -0.0147559722
1.1553145148 -0.0135746798
1.1553274333 -0.0129479663
1.1553397891 -0.0123133962
1.1553515674 -0.0116713450
1.1553627536 -0.0110221941
1.1553733339 -0.0103663305
1.1553832954 -0.0097041469
1.1553926256 -0.0090360409
1.1554013128 -0.0083624149
1.1554093462 -0.0076836759
1.1554169166 -0.0070175772
1.1554234532 -0.0063932427
1.1554293917 -0.0057650327
1.1554347247 -0.0051333256
1.1554394458 -0.0044985031
1.1554435491 -0.0038609491
1.1554470298 -0.0032210496
1.1554498834 -0.0025791928
1.1554521065 -0.0019357681
1.1554536965 -0.0012911664
1.1554546512 -0.0006457796
1.1554548900 -0.0003229143
1.1554549696 0.0000000000


==> figures/ordinary_hull_rho1p5_s0p5.dat <==
1.0625000000 0.0000000000
1.0624143285 0.0098169786
1.0621573402 0.0196309669
1.0617291133 0.0294389754
1.0611297783 0.0392380165
1.0603595177 0.0490251053
1.0594185661 0.0587972606
1.0583072103 0.0685515057
1.0570257887 0.0782848693
1.0555746916 0.0879943866
1.0539543611 0.0976770999
1.0521652907 0.1073300599
1.0502080254 0.1169503261
1.0480831614 0.1265349681
1.0457913460 0.1360810663
1.0433332773 0.1455857129
1.0407097040 0.1550460126
1.0379214252 0.1644590839
1.0349692904 0.1738220593
1.0318541988 0.1831320869
1.0285770992 0.1923863306
1.0251389899 0.2015819716
1.0215409182 0.2107162088
1.0177839801 0.2197862598
1.0138693199 0.2287893617
1.0097981302 0.2377227722
1.0055716510 0.2465837701
1.0011911699 0.2553696561
0.9966580210 0.2640777541
0.9919735853 0.2727054114
0.8703556959 0.4924235601
0.8616291604 0.5075383630
0.8526401644 0.5224985647
0.8433914458 0.5372996083
0.8338858221 0.5519369853
0.8241261886 0.5664062369
0.8141155184 0.5807029557
0.8038568606 0.5948227868
0.7933533403 0.6087614290
0.7826081569 0.6225146366
0.7716245834 0.6360782203
0.7604059656 0.6494480483
0.7489557208 0.6626200482
0.7372773368 0.6755902076
0.7253743710 0.6883545757
0.7132504492 0.7009092643
0.7009092643 0.7132504492
0.6883545757 0.7253743710
0.6755902076 0.7372773368
0.6626200482 0.7489557208
0.6494480483 0.7604059656
0.6360782203 0.7716245834
0.6225146366 0.7826081569
0.6087614290 0.7933533403
0.5948227868 0.8038568606
0.5807029557 0.8141155184
0.5664062369 0.8241261886
0.5519369853 0.8338858221
0.5372996083 0.8433914458
0.5224985647 0.8526401644
0.5075383630 0.8616291604
0.4924235601 0.8703556959
0.4771587603 0.8788171127
0.4617486132 0.8870108332
0.4461978131 0.8949343616
0.4305110968 0.9025852843
0.4146932427 0.9099612709
0.3987490689 0.9170600744
0.3826834324 0.9238795325
0.3665012267 0.9304175680
0.3502073813 0.9366721892
0.3338068592 0.9426414911
0.3173046564 0.9483236552
0.3007057995 0.9537169507
0.2840153447 0.9588197349
0.2672383761 0.9636304532
0.2503800041 0.9681476404
0.2334453639 0.9723699204
0.2164396139 0.9762960071
0.1993679344 0.9799247046
0.1822355255 0.9832549076
0.1650476059 0.9862856015
0.1478094111 0.9890158634
0.1305261922 0.9914448614
0.1132032138 0.9935718557
0.0958457525 0.9953961984
0.0784590957 0.9969173337
0.0610485395 0.9981347984
0.0436193874 0.9990482216
0.0261769483 0.9996573250
0.0087265355 0.9999619231
-0.0087265355 0.9999619231
-0.0261769483 0.9996573250
-0.0436193874 0.9990482216
-0.0610485395 0.9981347984
-0.0784590957 0.9969173337
-0.0958457525 0.9953961984
-0.1132032138 0.9935718557
-0.1305261922 0.9914448614
-0.1478094111 0.9890158634
-0.1650476059 0.9862856015
-0.1822355255 0.9832549076
-0.1993679344 0.9799247046
-0.2164396139 0.9762960071
-0.2334453639 0.9723699204
-0.2503800041 0.9681476404
-0.2672383761 0.9636304532
-0.2840153447 0.9588197349
-0.3007057995 0.9537169507
-0.3173046564 0.9483236552
-0.3338068592 0.9426414911
-0.3502073813 0.9366721892
-0.3665012267 0.9304175680
-0.3826834324 0.9238795325
-0.3987490689 0.9170600744
-0.4146932427 0.9099612709
-0.4305110968 0.9025852843
-0.4461978131 0.8949343616
-0.4617486132 0.8870108332
-0.4771587603 0.8788171127
-0.4924235601 0.8703556959
-0.5075383630 0.8616291604
-0.5224985647 0.8526401644
-0.5372996083 0.8433914458
-0.5519369853 0.8338858221
-0.5664062369 0.8241261886
-0.5807029557 0.8141155184
-0.5948227868 0.8038568606
-0.6087614290 0.7933533403
-0.6225146366 0.7826081569
-0.6360782203 0.7716245834
-0.6494480483 0.7604059656
-0.6626200482 0.7489557208
-0.6755902076 0.7372773368
-0.6883545757 0.7253743710
-0.7009092643 0.7132504492
-0.7132504492 0.7009092643
-0.7253743710 0.6883545757
-0.7372773368 0.6755902076
-0.7489557208 0.6626200482
-0.7604059656 0.6494480483
-0.7716245834 0.6360782203
-0.7826081569 0.6225146366
-0.7933533403 0.6087614290
-0.8038568606 0.5948227868
-0.8141155184 0.5807029557
-0.8241261886 0.5664062369
-0.8338858221 0.5519369853
-0.8433914458 0.5372996083
-0.8526401644 0.5224985647
-0.8616291604 0.5075383630
-0.8703556959 0.4924235601
-0.8788171127 0.4771587603
-0.8870108332 0.4617486132
-0.8949343616 0.4461978131
-0.9025852843 0.4305110968
-0.9099612709 0.4146932427
-0.9170600744 0.3987490689
-0.9238795325 0.3826834324
-0.9304175680 0.3665012267
-0.9366721892 0.3502073813
-0.9426414911 0.3338068592
-0.9483236552 0.3173046564
-0.9537169507 0.3007057995
-0.9588197349 0.2840153447
-0.9636304532 0.2672383761
-0.9681476404 0.2503800041
-0.9723699204 0.2334453639
-0.9762960071 0.2164396139
-0.9799247046 0.1993679344
-0.9832549076 0.1822355255
-0.9862856015 0.1650476059
-0.9890158634 0.1478094111
-0.9914448614 0.1305261922
-0.9935718557 0.1132032138
-0.9953961984 0.0958457525
-0.9969173337 0.0784590957
-0.9981347984 0.0610485395
-0.9990482216 0.0436193874
-0.9996573250 0.0261769483
-0.9999619231 0.0087265355
-0.9999619231 -0.0087265355
-0.9996573250 -0.0261769483
-0.9990482216 -0.0436193874
-0.9981347984 -0.0610485395
-0.9969173337 -0.0784590957
-0.9953961984 -0.0958457525
-0.9935718557 -0.1132032138
-0.9914448614 -0.1305261922
-0.9890158634 -0.1478094111
-0.9862856015 -0.1650476059
-0.9832549076 -0.1822355255
-0.9799247046 -0.1993679344
-0.9762960071 -0.2164396139
-0.9723699204 -0.2334453639
-0.9681476404 -0.2503800041
-0.9636304532 -0.2672383761
-0.9588197349 -0.2840153447
-0.9537169507 -0.3007057995
-0.9483236552 -0.3173046564
-0.9426414911 -0.3338068592
-0.9366721892 -0.3502073813
-0.9304175680 -0.3665012267
-0.9238795325 -0.3826834324
-0.9170600744 -0.3987490689
-0.9099612709 -0.4146932427
-0.9025852843 -0.4305110968
-0.8949343616 -0.4461978131
-0.8870108332 -0.4617486132
-0.8788171127 -0.4771587603
-0.8703556959 -0.4924235601
-0.8616291604 -0.5075383630
-0.8526401644 -0.5224985647
-0.8433914458 -0.5372996083
-0.8338858221 -0.5519369853
-0.8241261886 -0.5664062369
-0.8141155184 -0.5807029557
-0.8038568606 -0.5948227868
-0.7933533403 -0.6087614290
-0.7826081569 -0.6225146366
-0.7716245834 -0.6360782203
-0.7604059656 -0.6494480483
-0.7489557208 -0.6626200482
-0.7372773368 -0.6755902076
-0.7253743710 -0.6883545757
-0.7132504492 -0.7009092643
-0.7009092643 -0.7132504492
-0.6883545757 -0.7253743710
-0.6755902076 -0.7372773368
-0.6626200482 -0.7489557208
-0.6494480483 -0.7604059656
-0.6360782203 -0.7716245834
-0.6225146366 -0.7826081569
-0.6087614290 -0.7933533403
-0.5948227868 -0.8038568606
-0.5807029557 -0.8141155184
-0.5664062369 -0.8241261886
-0.5519369853 -0.8338858221
-0.5372996083 -0.8433914458
-0.5224985647 -0.8526401644
-0.5075383630 -0.8616291604
-0.4924235601 -0.8703556959
-0.4771587603 -0.8788171127
-0.4617486132 -0.8870108332
-0.4461978131 -0.8949343616
-0.4305110968 -0.9025852843
-0.4146932427 -0.9099612709
-0.3987490689 -0.9170600744
-0.3826834324 -0.9238795325
-0.3665012267 -0.9304175680
-0.3502073813 -0.9366721892
-0.3338068592 -0.9426414911
-0.3173046564 -0.9483236552
-0.3007057995 -0.9537169507
-0.2840153447 -0.9588197349
-0.2672383761 -0.9636304532
-0.2503800041 -0.9681476404
-0.2334453639 -0.9723699204
-0.2164396139 -0.9762960071
-0.1993679344 -0.9799247046
-0.1822355255 -0.9832549076
-0.1650476059 -0.9862856015
-0.1478094111 -0.9890158634
-0.1305261922 -0.9914448614
-0.1132032138 -0.9935718557
-0.0958457525 -0.9953961984
-0.0784590957 -0.9969173337
-0.0610485395 -0.9981347984
-0.0436193874 -0.9990482216
-0.0261769483 -0.9996573250
-0.0087265355 -0.9999619231
0.0087265355 -0.9999619231
0.0261769483 -0.9996573250
0.0436193874 -0.9990482216
0.0610485395 -0.9981347984
0.0784590957 -0.9969173337
0.0958457525 -0.9953961984
0.1132032138 -0.9935718557
0.1305261922 -0.9914448614
0.1478094111 -0.9890158634
0.1650476059 -0.9862856015
0.1822355255 -0.9832549076
0.1993679344 -0.9799247046
0.2164396139 -0.9762960071
0.2334453639 -0.9723699204
0.2503800041 -0.9681476404
0.2672383761 -0.9636304532
0.2840153447 -0.9588197349
0.3007057995 -0.9537169507
0.3173046564 -0.9483236552
0.3338068592 -0.9426414911
0.3502073813 -0.9366721892
0.3665012267 -0.9304175680
0.3826834324 -0.9238795325
0.3987490689 -0.9170600744
0.4146932427 -0.9099612709
0.4305110968 -0.9025852843
0.4461978131 -0.8949343616
0.4617486132 -0.8870108332
0.4771587603 -0.8788171127
0.4924235601 -0.8703556959
0.5075383630 -0.8616291604
0.5224985647 -0.8526401644
0.5372996083 -0.8433914458
0.5519369853 -0.8338858221
0.5664062369 -0.8241261886
0.5807029557 -0.8141155184
0.5948227868 -0.8038568606
0.6087614290 -0.7933533403
0.6225146366 -0.7826081569
0.6360782203 -0.7716245834
0.6494480483 -0.7604059656
0.6626200482 -0.7489557208
0.6755902076 -0.7372773368
0.6883545757 -0.7253743710
0.7009092643 -0.7132504492
0.7132504492 -0.7009092643
0.7253743710 -0.6883545757
0.7372773368 -0.6755902076
0.7489557208 -0.6626200482
0.7604059656 -0.6494480483
0.7716245834 -0.6360782203
0.7826081569 -0.6225146366
0.7933533403 -0.6087614290
0.8038568606 -0.5948227868
0.8141155184 -0.5807029557
0.8241261886 -0.5664062369
0.8338858221 -0.5519369853
0.8433914458 -0.5372996083
0.8526401644 -0.5224985647
0.8616291604 -0.5075383630
0.8703556959 -0.4924235601
0.9919735853 -0.2727054114
0.9966580210 -0.2640777541
1.0011911699 -0.2553696561
1.0055716510 -0.2465837701
1.0097981302 -0.2377227722
1.0138693199 -0.2287893617
1.0177839801 -0.2197862598
1.0215409182 -0.2107162088
1.0251389899 -0.2015819716
1.0285770992 -0.1923863306
1.0318541988 -0.1831320869
1.0349692904 -0.1738220593
1.0379214252 -0.1644590839
1.0407097040 -0.1550460126
1.0433332773 -0.1455857129
1.0457913460 -0.1360810663
1.0480831614 -0.1265349681
1.0502080254 -0.1169503261
1.0521652907 -0.1073300599
1.0539543611 -0.0976770999
1.0555746916 -0.0879943866
1.0570257887 -0.0782848693
1.0583072103 -0.0685515057
1.0594185661 -0.0587972606
1.0603595177 -0.0490251053
1.0611297783 -0.0392380165
1.0617291133 -0.0294389754
1.0621573402 -0.0196309669
1.0624143285 -0.0098169786
1.0624785817 -0.0049086762
1.0625000000 0.0000000000

